Neural Network-Based Single-Carrier Joint Communication and Sensing: Loss Design, Constellation Shaping and Precoding

We investigate the impact of higher-order modulation formats on the sensing performance of single-carrier joint communication and sensing (JCAS) systems. Several separate components such as a beamformer, a modulator, a target detector, an angle of arrival (AoA) estimator and a communication demapper are implemented as trainable neural networks (NNs). We compare geometrically shaped modulation formats to a classical quadrature amplitude modulation (QAM) scheme. We assess the influence of multi-snapshot sensing and varying signal-to-noise ratio (SNR) on the overall performance of the autoencoder-based system. To improve the training behavior of the system, we decouple the loss functions from the respective SNR values and the number of sensing snapshots, using upper bounds of the sensing and communication performance, namely the Cram\'er-Rao bound for AoA estimation and the mutual information for communication. The NN-based sensing outperforms classical algorithms, such as a Neyman-Pearson based power detector for object detection and ESPRIT for AoA estimation for both the trained constellations and QAM at low SNRs. We show that the gap in sensing performance between classical and shaped modulation formats can be significantly reduced through multi-snapshot sensing. Lastly, we demonstrate system extension to multi-user multiple-input multiple-output to address the improvement of spatial efficiency when servicing multiple user equipments. Our contribution emphasizes the importance of estimation bounds for training neural networks, especially when the trained solutions are deployed in varying SNR conditions.

==> figures/kdminAPSK.txt <==
kappa dmin
1.000000000000000000e+00 3.901806440322566072e-01
1.037641565276192557e+00 3.965440187222632473e-01
1.082796081744308747e+00 4.086468142604618436e-01
1.135484127057519332e+00 4.258030623446373286e-01
1.195700534680054439e+00 4.472464192885180490e-01
1.263414122651071114e+00 4.722199147843670342e-01
1.338567569393234402e+00 5.000331866084015697e-01
1.421077428945805021e+00 5.300887041977929703e-01
1.510834278139294051e+00 5.618863085647883837e-01
1.607702988366092933e+00 5.950157751278726259e-01
1.711523114738749518e+00 6.291444017716536496e-01
1.822109395564877721e+00 6.640037037078601045e-01
1.939252355205004941e+00 6.993771886100939028e-01
2.062719003516903626e+00 7.350899384883490262e-01
2.192253625227363223e+00 7.710000878585934192e-01
2.327578652709529017e+00 8.069920109859621826e-01
2.468395615781336261e+00 8.429709423587833372e-01
2.614386162277835712e+00 8.788587535823549901e-01
2.765213143287482467e+00 9.145906435984245686e-01
2.920521757079804104e+00 9.501125419760924062e-01
3.079940745889139464e+00 9.853790658907640720e-01
3.243083639856444211e+00 1.020351906340874582e+00
3.409550042568479711e+00 1.054998547426436062e+00
3.578926952770939529e+00 1.089291244726975583e+00
3.750790116969493937e+00 1.123206205979733197e+00
3.924705407769876864e+00 1.156722930401171245e+00
4.100230222945572933e+00 1.189823673015432126e+00
4.276914900358884886e+00 1.222493007985110181e+00
4.454304143998505161e+00 1.254717470757346076e+00
4.631938456533982951e+00 1.286485263283297042e+00
4.809355573924814387e+00 1.317786009976348982e+00
4.986091897759155067e+00 1.348610554696433539e+00
5.161683921134465614e+00 1.378950791074183835e+00
5.335669644029723102e+00 1.408799520061838617e+00
5.507589974256092979e+00 1.438150329824928297e+00
5.676990110210267559e+00 1.466997494050525708e+00
5.843420901792037547e+00 1.495335885505266971e+00
6.006440185984857294e+00 1.523160902275648043e+00
6.165614093735557688e+00 1.550468404599577132e+00
6.320518324906612584e+00 1.577254660578713219e+00
6.470739388211705467e+00 1.603516299366449571e+00
6.615875803182572845e+00 1.629250270672433665e+00
6.755539261352513591e+00 1.654453809623699367e+00
6.889355743979113988e+00 1.679124406184304474e+00
7.016966593766200688e+00 1.703259778467497210e+00
7.138029538182161460e+00 1.726857849382628540e+00
7.252219662109240517e+00 1.749916726148071255e+00
7.359230327695602369e+00 1.772434682274874218e+00
7.458774039419274970e+00 1.794410141686775262e+00
7.550583252510457477e+00 1.815841664692828816e+00
7.634411123015905076e+00 1.836727935571138115e+00
7.710032197926385500e+00 1.857067751557538893e+00
7.777243043925626154e+00 1.876860013062781052e+00
7.835862813456311748e+00 1.896103714966766995e+00
7.885733746936122834e+00 1.914797938859532866e+00
7.926721610094040749e+00 1.932941846116590812e+00
7.958716065534434669e+00 1.950534671711457335e+00
7.981630977773829905e+00 1.967575718681181751e+00
7.995404651132449025e+00 1.984064353171782757e+00
8.000000000000000000e+00 2.000000000000000000e+00


==> figures/kdmin_mean.txt <==
kappa dmin
1.316375085838331405e+00 6.233696616723949369e-01
1.318515347745425004e+00 6.241274157858421878e-01
1.315407130040963768e+00 6.243929654951305697e-01
1.311757272061014223e+00 6.237072065805635557e-01
1.311121316221397048e+00 6.234936220285498543e-01
1.309133161741696583e+00 6.235159439445524532e-01
1.303584435277019615e+00 6.232326008190902655e-01
1.303657662697778274e+00 6.231515752733349789e-01
1.305347771403187807e+00 6.234720022790550820e-01
1.302497651883975038e+00 6.223848460881143962e-01
1.297948897110582589e+00 6.222340520646503226e-01
1.297186236439354490e+00 6.225874036691221303e-01
1.296856671450939968e+00 6.230661284262941635e-01
1.292466185135144219e+00 6.221104416432263751e-01
1.291285940841650604e+00 6.224241686724689693e-01
1.288663474274268861e+00 6.226134462773359468e-01
1.287415121425767195e+00 6.217808693487145710e-01
1.282911512830271050e+00 6.205811821314246579e-01
1.282911512830271050e+00 6.205811821314246579e-01
1.282521487260230408e+00 6.213912842357849353e-01
1.279216887648371603e+00 6.223303560408268709e-01
1.275807240766024364e+00 6.217657595304497686e-01
1.276098695361145285e+00 6.225326639975201637e-01
1.276199371302152663e+00 6.213543779002214107e-01
1.275110567135276263e+00 6.222190744575069044e-01
1.272947327901578607e+00 6.220051075600876445e-01
1.272476196088498934e+00 6.224561534065046198e-01
1.267130854959586994e+00 6.222630263139826701e-01
1.264869163164818344e+00 6.216168890232409705e-01
1.263427286937780725e+00 6.214524056456091072e-01
1.263998058564355986e+00 6.215583722877733308e-01
1.263182288641536921e+00 6.210999390649248886e-01
1.258893134920709311e+00 6.186608131051242188e-01
1.256252879874917072e+00 6.190975051938116813e-01
1.255216577644352682e+00 6.180337878753074943e-01
1.254660443330224195e+00 6.192038577873781868e-01
1.250158439100191865e+00 6.161828064329994969e-01
1.246044380658776651e+00 6.151635770928856051e-01
1.246221622569374077e+00 6.158826605963163558e-01
1.243209681095878150e+00 6.146228524477226340e-01
1.244908965553237490e+00 6.142237358335370656e-01
1.242900217942172425e+00 6.146877983462419870e-01
1.239279418904410068e+00 6.138639929209868118e-01
1.236676577502850316e+00 6.122010597757221451e-01
1.232657593210360281e+00 6.106800401086243113e-01
1.228282606298222168e+00 6.097472992724353169e-01
1.224950699765038564e+00 6.082740470878174044e-01
1.224950699765038564e+00 6.082740470878174044e-01
1.221561886095305915e+00 6.070638857510886055e-01
1.223981412786264045e+00 6.087807899927946131e-01
1.221053880676016501e+00 6.066404532168242492e-01
1.218207714240219453e+00 6.036655466877103304e-01
1.212556693801513319e+00 6.035428078171227728e-01
1.215707395065781737e+00 6.047097880496985489e-01
1.211262359642249375e+00 6.033992596365371774e-01
1.209952469760970484e+00 6.010413790611983664e-01
1.201607656658814083e+00 5.992216991006855675e-01
1.199448892623662832e+00 5.980765985813546459e-01
1.197361273553258165e+00 5.992316629750893409e-01
1.192648794641048005e+00 5.961019144371391132e-01
1.192225101655288277e+00 5.957405038333725145e-01
1.189833953647512210e+00 5.942622907744889993e-01
1.178394108163357767e+00 5.903266901916257581e-01
1.178287722395172210e+00 5.904567508856255476e-01
1.177346599633144919e+00 5.890534053325621189e-01
1.171403292208697433e+00 5.871644768726439478e-01
1.170918382734065455e+00 5.864996648766683807e-01
1.170025749698675455e+00 5.833708300126190238e-01
1.154938427166953163e+00 5.701836871828411812e-01
1.149222959969803837e+00 5.619877771711484504e-01
1.141219148480009382e+00 5.503799637663753241e-01
1.131113782289966618e+00 5.396546173966538795e-01
1.124484634842997099e+00 5.327289859691346496e-01
1.116529406282695369e+00 5.235803548053010736e-01
1.108436979375836628e+00 5.163983573400824367e-01


==> figures/level/NN_cpr_sweep_-5/SNRsweep_Pd.txt <==
cpr detect_prob_0 detect_prob_1 detect_prob_2 detect_prob_3 detect_prob_bm0 detect_prob_bm1 detect_prob_bm2 detect_prob_bm3 false_alarm_0 false_alarm_1 false_alarm_2 false_alarm_3 false_alarm_bm0 false_alarm_bm1 false_alarm_bm2 false_alarm_bm3 
1.0 0.16932383179664612 0.3228631615638733 0.4092707335948944 0.5375399589538574 0.11428456753492355 0.2534336447715759 0.3353846073150635 0.42176517844200134 0.010664642788469791 0.011414332315325737 0.009329329244792461 0.010536858811974525 0.009985621087253094 0.010128210298717022 0.009529529139399529 0.009054487571120262 
2.0 0.2788415253162384 0.5619650483131409 0.6825174689292908 0.807468056678772 0.17401057481765747 0.3949599862098694 0.5217182636260986 0.6377395987510681 0.00798849668353796 0.010369358584284782 0.009889889508485794 0.008653846569359303 0.009426426142454147 0.010409549809992313 0.009849850088357925 0.00949519220739603 
3.0 0.41992470622062683 0.7266610860824585 0.8342857360839844 0.9258785843849182 0.22532446682453156 0.5117639899253845 0.6482317447662354 0.77068692445755 0.010824413038790226 0.009324383921921253 0.00996997021138668 0.010096154175698757 0.008627576753497124 0.010288975201547146 0.010290290229022503 0.009575320407748222 
4.0 0.5208700299263 0.8390461206436157 0.9151248931884766 0.9718450307846069 0.2773994505405426 0.6070305109024048 0.7472527623176575 0.8624201416969299 0.010385045781731606 0.011333949863910675 0.009089088998734951 0.0106570515781641 0.010864355601370335 0.009645914658904076 0.008688688278198242 0.010256410576403141 
5.0 0.6067937612533569 0.897766649723053 0.962397575378418 0.9895367622375488 0.3231052756309509 0.6817946434020996 0.8234165906906128 0.9146565198898315 0.009546253830194473 0.01089184544980526 0.009409409016370773 0.011738781817257404 0.010145390406250954 0.011414332315325737 0.009209209121763706 0.011137820780277252 
6.0 0.6883111596107483 0.9380946755409241 0.9813386797904968 0.995207667350769 0.3775436580181122 0.7449341416358948 0.8746453523635864 0.9470047950744629 0.009306598454713821 0.010128210298717022 0.008568568155169487 0.009254807606339455 0.010584757663309574 0.011012419126927853 0.010770770721137524 0.009695513173937798 
7.0 0.7492789626121521 0.9648473262786865 0.9895704388618469 0.9986421465873718 0.416359543800354 0.7936223745346069 0.9108890891075134 0.96956866979599 0.009985621087253094 0.01177605427801609 0.007927928119897842 0.010256410576403141 0.010145390406250954 0.010409549809992313 0.009409409016370773 0.010817307978868484 
8.0 0.7973882555961609 0.9771487712860107 0.995124876499176 0.9994808435440063 0.4550152122974396 0.8343484997749329 0.936583399772644 0.9816293716430664 0.010225275531411171 0.010731079615652561 0.010410410352051258 0.012299679219722748 0.009945678524672985 0.009123427793383598 0.011771772056818008 0.010416666977107525 
9.0 0.8388078808784485 0.9857876300811768 0.9976823329925537 0.9996006488800049 0.4918682873249054 0.8732831478118896 0.9556843042373657 0.9893770217895508 0.010065505281090736 0.007636349182575941 0.00996997021138668 0.00897435937076807 0.011064067482948303 0.009605723433196545 0.010170170105993748 0.009615384973585606 
10.0 0.8634033203125 0.9912416934967041 0.999040961265564 0.999920129776001 0.5268386602401733 0.8956964612007141 0.9685514569282532 0.9941294193267822 0.009226713329553604 0.007636349182575941 0.012292291969060898 0.010817307978868484 0.009865793399512768 0.0106506971642375 0.009769769385457039 0.010176282376050949 
11.0 0.8949286937713623 0.9943469166755676 0.9993606209754944 0.9999600648880005 0.5621695518493652 0.9163581132888794 0.9764235615730286 0.9957268238067627 0.010824413038790226 0.009444957599043846 0.008648648858070374 0.010376602411270142 0.011263780295848846 0.009967445395886898 0.009649649262428284 0.009014423005282879 
12.0 0.917961835861206 0.9966161251068115 0.9996803402900696 0.999920129776001 0.5954173803329468 0.9344320893287659 0.9840559363365173 0.997484028339386 0.012781594879925251 0.011213375255465508 0.008168168365955353 0.012339743785560131 0.010464930906891823 0.011213375255465508 0.009769769385457039 0.012139422819018364 
13.0 0.9222480654716492 0.9973326921463013 0.9996803402900696 1.0 0.6245793700218201 0.9479278922080994 0.9890109896659851 0.9985622763633728 0.008707460947334766 0.011414332315325737 0.011011010967195034 0.012019230984151363 0.00978590827435255 0.010489932261407375 0.010210210457444191 0.010216346010565758 
14.0 0.9355071187019348 0.9981288909912109 0.9998801350593567 1.0 0.6490546464920044 0.9570842981338501 0.9918081760406494 0.9989217519760132 0.008987058885395527 0.009284192696213722 0.010330330580472946 0.010416666977107525 0.010225275531411171 0.009967445395886898 0.010170170105993748 0.00897435937076807 
15.0 0.9456818103790283 0.9992038011550903 0.9998401403427124 1.0 0.6782967448234558 0.9665193557739258 0.9933266639709473 0.9995607137680054 0.008068381808698177 0.010811462998390198 0.008928928524255753 0.010216346010565758 0.010105447843670845 0.008801897056400776 0.00972972996532917 0.00977564137428999 


==> figures/level/NN_cpr_sweep_-5/SNRsweep_rmse.txt <==
cpr rmse_h0 rmse_esprit0 rmse_h1 rmse_esprit1 rmse_h2 rmse_esprit2 rmse_h3 rmse_esprit3 CRB0 CRB1 CRB2 CRB3 rmse_esprit 
1.0 0.172026345419546 0.7147316766653806 0.1445568487334322 0.7260455271446308 0.12772703499659654 0.7322950736591061 0.11069944707404812 0.7359527926465821 0.0 2.2042480547511256e-09 1.5875755641183907e-09 1.3495974181125842e-09 1.2141966040392343e-09 
2.0 0.14275331055264667 0.5229671699584397 0.10154800128150758 0.41501576077740626 0.08139087289233071 0.3649646558697726 0.061296979093232305 0.3040578522870956 0.0 1.1021240273755628e-09 7.937876961258375e-10 6.747987090562921e-10 6.070983020196172e-10 
3.0 0.11886515194732336 0.41276140744384204 0.07451119029006444 0.269172415772819 0.05357897977920301 0.20439235833731276 0.03678712875987475 0.14242978413561674 0.0 7.347493941775013e-10 5.291918515234129e-10 4.4986579039533824e-10 4.0473218710798844e-10 
4.0 0.10185328908254045 0.3582785923123514 0.05622992753473647 0.20256284723072604 0.0378067946834138 0.13573216325809492 0.023070976214835937 0.08601518392666326 0.0 5.510620999402244e-10 3.9689386954625647e-10 3.3739932813195244e-10 3.035491510098086e-10 
5.0 0.08801342015490411 0.31365058798191364 0.043102639660297724 0.1621940690292379 0.027393182494556242 0.09674143023788696 0.015648870190886472 0.053848925981297584 0.0 4.4084963487089904e-10 3.1751505163913503e-10 2.699194599715277e-10 2.4283933249474594e-10 
6.0 0.07504548280664808 0.2750778857389632 0.034232061994172155 0.12356443020606275 0.021275954109792456 0.0726957696934118 0.011687892530394657 0.04356333770726403 0.0 3.6737469708875065e-10 2.645958621073809e-10 2.2493287955548172e-10 2.023660821632574e-10 
7.0 0.0672465584644987 0.24438076416154256 0.026573430864342027 0.09590282818596267 0.01742515045779243 0.05512681197426281 0.009878538448132095 0.025449070009673728 0.0 3.1489256650927895e-10 2.26796440763852e-10 1.927996274650123e-10 1.7345663866614302e-10 
8.0 0.059958459759442626 0.21826241853674347 0.022950220593438164 0.07408729632067886 0.01455097058352238 0.040762317791984554 0.008236458352048578 0.021850091779438224 0.0 2.755309637176895e-10 1.9844690254812684e-10 1.6869967726407303e-10 1.517745755049043e-10 
9.0 0.05462751973588095 0.19868750892835935 0.017829603650671325 0.06493896106906542 0.012729014311608458 0.02936845320461368 0.007530064083752812 0.01797825581939433 0.0 2.4491644453322167e-10 1.7639723763281396e-10 1.499552623064321e-10 1.3491073831733903e-10 
10.0 0.048521756811305744 0.17752507220751476 0.016003918512636217 0.048950987260077135 0.012029586587401924 0.021920517812778963 0.007060758101055959 0.014757755287602484 0.0 2.2042481007524195e-10 1.5875752581956752e-10 1.3495972998576384e-10 1.2141966624737297e-10 
11.0 0.04550757009007802 0.16483684995411266 0.014827160521389717 0.04264828267377711 0.011012186639735003 0.023991816002082222 0.006502230938319463 0.013558159649377613 0.0 2.0038616277535233e-10 1.4432502694323989e-10 1.2269066834498833e-10 1.1038151147994706e-10 
12.0 0.040048829201691546 0.14211164877416244 0.014181319096416302 0.033308756969499816 0.010589070196962135 0.01670502842542618 0.00609125186754237 0.012116463378541838 0.0 1.8368734854437532e-10 1.3229796288085323e-10 1.1246643195664878e-10 1.0118305816773684e-10 
13.0 0.03752981760039479 0.13361306692194605 0.012749714701148017 0.03088146321581703 0.010053439781632341 0.015983038918108754 0.005916876758551171 0.01139943565471019 0.0 1.6955752644603733e-10 1.2212120064279095e-10 1.0381519465921293e-10 9.339974951620099e-11 
14.0 0.03442633565603244 0.11999258308412497 0.01184903552983013 0.025078232973303045 0.009970103384408714 0.014437808740405107 0.005705395952273122 0.010590339574327921 0.0 1.5744628325463948e-10 1.1339826046744891e-10 9.639981865774414e-11 8.672834443919276e-11 
15.0 0.03334568078735154 0.10605602649946401 0.01109474975885539 0.02220120642764988 0.009986935361107015 0.013484164353744322 0.0055915212608270756 0.010044628872511605 0.0 1.4694985266587875e-10 1.0583838802605763e-10 8.997315782879263e-11 8.094645254850173e-11 


==> figures/level/NN_cpr_sweep_-5/crb.txt <==
N CRB
1 0.00158396 
2 0.00112003 
3 0.0009145  
4 0.00079198 
5 0.00070837 
6 0.00064665
7 0.00059868 
8 0.00056002 
9 0.00052799 
10 0.00050089 
11 0.00047758 
12 0.00045725
13 0.00043931 
14 0.00042333 
15 0.00040898

==> figures/level/NN_loss/SNRsweep_BER.txt <==
SNR NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT 
1.0 0.19834750000000004 0.20601100000000006 0.22670150000000003 0.23166900000000004 0.22025350000000005 0.22254300000000005 0.22822550000000005 0.26543900000000004 0.26164450000000006 0.2830345000000001 0.3199195 0.3479955 0.38355550000000005 0.43703650000000005 
1.289272665977478 0.15824550000000004 0.15739450000000005 0.17897150000000003 0.18784150000000005 0.18683900000000003 0.18755400000000005 0.19526500000000002 0.21835500000000002 0.22614300000000007 0.24555450000000006 0.28297700000000003 0.323565 0.3607865 0.42810650000000006 
1.6622241735458374 0.12737300000000007 0.12688300000000005 0.14275850000000007 0.1539995 0.15886750000000005 0.15981950000000003 0.16918100000000005 0.18392400000000003 0.19631650000000003 0.21341150000000003 0.24662500000000004 0.30014950000000007 0.3384905 0.4176845 
2.1430606842041016 0.10258100000000003 0.10503450000000003 0.11538500000000004 0.12808050000000004 0.13506650000000003 0.136693 0.146245 0.15775700000000004 0.17168150000000001 0.1878035 0.21645000000000003 0.27547600000000005 0.31721150000000004 0.4074190000000001 
2.7629897594451904 0.08371850000000003 0.08729950000000003 0.09560850000000004 0.10689000000000004 0.11361750000000007 0.11567950000000002 0.12484250000000002 0.13597700000000001 0.14948300000000003 0.16484500000000005 0.19322950000000005 0.25204050000000006 0.29614850000000004 0.3949115 
3.5622477531433105 0.06847550000000005 0.07284300000000005 0.07924200000000003 0.08859300000000003 0.09611050000000002 0.09770200000000007 0.10629800000000003 0.11567150000000004 0.12912700000000005 0.14363250000000005 0.17085600000000006 0.23027150000000002 0.27643850000000003 0.382247 
4.592709064483643 0.056195500000000065 0.059630000000000044 0.06538800000000003 0.07357400000000003 0.08035400000000004 0.08193100000000003 0.08979250000000005 0.09801850000000004 0.11039600000000005 0.12390850000000003 0.15130350000000004 0.20913000000000004 0.25658000000000003 0.3683485000000001 
5.921255111694336 0.045491500000000046 0.04861000000000004 0.05364400000000005 0.060518000000000016 0.06588400000000003 0.06758600000000003 0.07451400000000005 0.08220100000000002 0.09324750000000004 0.10606800000000005 0.13234400000000004 0.18912900000000002 0.23677300000000004 0.3541675000000001 
7.634113311767578 0.03669200000000006 0.03918350000000004 0.04306850000000004 0.04909950000000002 0.05324350000000003 0.05515700000000004 0.061156000000000044 0.06813050000000007 0.07753850000000004 0.08953850000000005 0.11382950000000003 0.16895050000000003 0.217096 0.33756200000000003 
9.84245491027832 0.029096500000000025 0.03141800000000003 0.034592500000000054 0.039626500000000064 0.043213500000000044 0.044649500000000064 0.04984000000000002 0.055524000000000046 0.06436050000000004 0.07436400000000007 0.09762550000000003 0.14994300000000005 0.19803300000000004 0.3208635000000001 
12.689608573913574 0.023536500000000043 0.02486550000000004 0.02785450000000006 0.03176200000000007 0.03459800000000007 0.03611050000000002 0.04055400000000006 0.04553950000000004 0.05246000000000006 0.06142350000000005 0.08262950000000005 0.13176100000000004 0.17912800000000004 0.30301700000000004 
16.360370635986328 0.01862700000000006 0.019796500000000022 0.02215900000000004 0.02529150000000005 0.027690000000000048 0.028722000000000025 0.03239100000000006 0.036705500000000085 0.042189500000000046 0.04962400000000006 0.06890800000000008 0.11493450000000002 0.159813 0.28424950000000004 
21.092981338500977 0.014450500000000033 0.015444000000000041 0.017585000000000045 0.020181000000000032 0.02208950000000004 0.023080000000000045 0.025782000000000027 0.028987500000000027 0.03422550000000005 0.04029200000000005 0.057036500000000045 0.09879950000000004 0.14195750000000004 0.2652135 
27.194612503051758 0.011444500000000052 0.01230350000000005 0.01385750000000005 0.015750000000000042 0.017645500000000036 0.018207000000000056 0.02045700000000003 0.023204000000000058 0.02722000000000005 0.03264150000000002 0.04726350000000007 0.08458600000000005 0.12457850000000001 0.24567350000000004 
35.06126022338867 0.008968500000000046 0.00975100000000001 0.010817000000000049 0.012659000000000031 0.013851000000000085 0.014536500000000008 0.016045500000000046 0.018400500000000042 0.021857500000000057 0.02601150000000005 0.038181500000000035 0.07095800000000002 0.10865850000000002 0.22612200000000005 
45.203529357910156 0.006987000000000049 0.0075575000000000225 0.008493000000000084 0.009845500000000063 0.010972500000000052 0.011428000000000021 0.012582000000000038 0.014456500000000039 0.017056500000000058 0.020680500000000074 0.03114850000000005 0.05893450000000003 0.09349200000000005 0.20622400000000002 
58.279701232910156 0.005473000000000033 0.005923000000000039 0.006639500000000048 0.007813000000000042 0.008564500000000058 0.008931500000000009 0.010009000000000046 0.011448000000000041 0.01363550000000005 0.01651600000000006 0.02494750000000004 0.04875900000000005 0.0794755 0.18730200000000002 
75.13842010498047 0.004315000000000013 0.004592000000000068 0.005162000000000083 0.006022000000000055 0.006736000000000075 0.006997000000000059 0.007888000000000034 0.008826500000000043 0.01069250000000005 0.01291000000000006 0.020018500000000022 0.039757000000000015 0.06699150000000004 0.16885050000000001 
96.8739242553711 0.0032420000000000504 0.003673500000000024 0.0040500000000000536 0.004632500000000039 0.005294500000000035 0.005463000000000051 0.0060875000000000234 0.007053500000000046 0.008331500000000047 0.010039000000000048 0.015910000000000035 0.03224050000000003 0.056068000000000034 0.14999300000000002 
124.89688873291016 0.0025880000000000347 0.0028325000000000433 0.0031955000000000455 0.003667500000000018 0.00401450000000006 0.004191500000000042 0.0047180000000000555 0.005489500000000064 0.006441000000000058 0.007916000000000034 0.012408500000000044 0.026077500000000003 0.046441500000000024 0.13235400000000005 
161.02618408203125 0.0019290000000000418 0.0021725000000000494 0.0024960000000000537 0.0028355000000000463 0.0031645000000000423 0.003247500000000042 0.003733000000000042 0.004337000000000035 0.0051165000000000516 0.0062950000000000506 0.009746000000000032 0.020767500000000078 0.038136500000000045 0.11648650000000005 
207.60675048828125 0.0015610000000000346 0.001757500000000023 0.002018500000000034 0.002240500000000034 0.002529000000000059 0.0026125000000000453 0.002870500000000026 0.0033670000000000644 0.0040360000000000396 0.004854500000000039 0.007753000000000065 0.01653900000000008 0.030812000000000034 0.10118650000000004 
267.6617736816406 0.001241500000000062 0.001316500000000026 0.0014730000000000298 0.0017040000000000388 0.0019030000000000713 0.002004500000000048 0.0022600000000000398 0.002578500000000067 0.0031510000000000427 0.0037825000000000497 0.006027500000000047 0.013041000000000053 0.024919000000000024 0.08735350000000003 
345.089111328125 0.0009260000000000379 0.0010385000000000255 0.0011715000000000475 0.0013695000000000512 0.0014650000000000218 0.0015310000000000323 0.0018375000000000474 0.002024500000000068 0.0024530000000000107 0.002996000000000054 0.004867000000000038 0.01041700000000001 0.01991100000000004 0.07436200000000007 
444.9140625 0.0007295000000000496 0.0008190000000000419 0.000871500000000025 0.0009695000000000398 0.0011295000000000333 0.0012685000000000612 0.0013300000000000534 0.0015690000000000426 0.0018045000000000422 0.0023490000000000177 0.0036880000000000523 0.008082500000000048 0.015807000000000043 0.06274600000000005 
573.6152954101562 0.0005680000000000407 0.0006070000000000242 0.0006885000000000641 0.0008210000000000717 0.0008825000000000083 0.0009520000000000639 0.0010750000000000204 0.0012800000000000311 0.0014515000000000222 0.001775500000000041 0.0028525000000000356 0.006450000000000067 0.012586000000000042 0.05204000000000003 
739.5467529296875 0.00044000000000005146 0.0004645000000000621 0.0005405000000000548 0.0006740000000000634 0.0006800000000000417 0.0007415000000000338 0.0008525000000000338 0.0009720000000000562 0.0011800000000000421 0.001427000000000067 0.002245500000000039 0.004946500000000076 0.009907000000000055 0.04348250000000006 
953.4776611328125 0.0003460000000000407 0.00037300000000003997 0.0004165000000000141 0.0005005000000000426 0.0005760000000000487 0.0005500000000000504 0.0006560000000000454 0.0007365000000000566 0.000893500000000047 0.0011265000000000303 0.001833000000000029 0.004000000000000059 0.007660500000000042 0.03569750000000005 
1229.292236328125 0.0002880000000000382 0.000283000000000061 0.0003180000000000127 0.0004015000000000546 0.0004150000000000542 0.0004470000000000307 0.00046850000000003833 0.0005885000000000751 0.0006660000000000277 0.0008850000000000524 0.0014580000000000426 0.003021000000000079 0.006145500000000054 0.029218500000000064 
1584.893310546875 0.00021750000000006486 0.0002145000000000341 0.0002545000000000186 0.0003005000000000646 0.0003260000000000485 0.0003250000000000475 0.0003765000000000296 0.0004635000000000056 0.0005330000000000612 0.0006665000000000421 0.0011125000000000163 0.0024085000000000356 0.004781000000000035 0.023555000000000048 


==> figures/level/NN_loss/SNRsweep_BMI.txt <==
SNR NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT 
1.0 1.8258838653564453 1.7642810344696045 1.3940010070800781 1.5005521774291992 1.5837228298187256 1.526964783668518 1.482931137084961 1.1908466815948486 1.225609540939331 1.076952338218689 0.7012559771537781 0.2678915858268738 0.3325020670890808 0.11382174491882324 
1.289272665977478 2.201737642288208 2.1530284881591797 1.9587931632995605 1.8981432914733887 1.8886791467666626 1.852524995803833 1.775007724761963 1.6003327369689941 1.5251989364624023 1.3735828399658203 1.0915157794952393 0.6823940277099609 0.5505799651145935 0.14852917194366455 
1.6622241735458374 2.5083818435668945 2.4669694900512695 2.3443360328674316 2.2233939170837402 2.168394088745117 2.1330156326293945 2.03603458404541 1.9080251455307007 1.7880120277404785 1.6327903270721436 1.3929283618927002 0.9745256900787354 0.719232439994812 0.1907871961593628 
2.1430606842041016 2.7690236568450928 2.717538833618164 2.6217241287231445 2.4918060302734375 2.4174270629882812 2.3821794986724854 2.277949094772339 2.1656641960144043 2.0244550704956055 1.86722993850708 1.6382968425750732 1.1950989961624146 0.8714722394943237 0.24001771211624146 
2.7629897594451904 2.9783694744110107 2.9278812408447266 2.8382251262664795 2.7208094596862793 2.653111219406128 2.608074188232422 2.5079598426818848 2.392777442932129 2.251677989959717 2.092700242996216 1.8527944087982178 1.3803596496582031 1.0251243114471436 0.30129122734069824 
3.5622477531433105 3.157485008239746 3.1016554832458496 3.02341365814209 2.9262256622314453 2.851700782775879 2.812776803970337 2.716402530670166 2.6098060607910156 2.4665520191192627 2.311920642852783 2.0649638175964355 1.5583527088165283 1.1769962310791016 0.37019872665405273 
4.592709064483643 3.305264711380005 3.2592897415161133 3.190638780593872 3.0999789237976074 3.031207799911499 2.995454788208008 2.908118963241577 2.8108792304992676 2.672926425933838 2.5231266021728516 2.2641384601593018 1.739633321762085 1.3435091972351074 0.4540134072303772 
5.921255111694336 3.4348058700561523 3.3929033279418945 3.3318941593170166 3.2535667419433594 3.200326919555664 3.1638970375061035 3.084472894668579 2.993110179901123 2.8677163124084473 2.7211990356445312 2.462369918823242 1.9249157905578613 1.509955644607544 0.5469045042991638 
7.634113311767578 3.5407867431640625 3.5069541931152344 3.4598798751831055 3.3902316093444824 3.3445775508880615 3.312229871749878 3.240109920501709 3.15891695022583 3.048797845840454 2.913013458251953 2.656679630279541 2.1125330924987793 1.6838961839675903 0.6560461521148682 
9.84245491027832 3.6329150199890137 3.6042749881744385 3.5623831748962402 3.504152774810791 3.465850591659546 3.439140558242798 3.3762364387512207 3.307645559310913 3.203357219696045 3.0855350494384766 2.8349857330322266 2.298194646835327 1.85542893409729 0.7797906398773193 
12.689608573913574 3.7015671730041504 3.683678150177002 3.648571014404297 3.6010513305664062 3.570011854171753 3.541938304901123 3.490741014480591 3.432082176208496 3.3467373847961426 3.235661745071411 3.005239963531494 2.476930618286133 2.031386137008667 0.9113985300064087 
16.360370635986328 3.7624435424804688 3.7459206581115723 3.718047618865967 3.6798300743103027 3.6539673805236816 3.6338233947753906 3.5906832218170166 3.538066864013672 3.4695205688476562 3.3772616386413574 3.1581103801727295 2.653160572052002 2.2128777503967285 1.0605801343917847 
21.092981338500977 3.8133292198181152 3.8005356788635254 3.77483868598938 3.7420544624328613 3.7233428955078125 3.703364372253418 3.671581506729126 3.6317055225372314 3.5671286582946777 3.4924862384796143 3.2971532344818115 2.8257877826690674 2.3878846168518066 1.2168800830841064 
27.194612503051758 3.8481063842773438 3.8406710624694824 3.8213751316070557 3.7972452640533447 3.7768471240997314 3.764653205871582 3.736635208129883 3.704988479614258 3.6523232460021973 3.585426092147827 3.4142398834228516 2.9822006225585938 2.5616657733917236 1.3805738687515259 
35.06126022338867 3.8782958984375 3.8720602989196777 3.859679698944092 3.835803508758545 3.8231406211853027 3.809325933456421 3.7911343574523926 3.764343738555908 3.721261978149414 3.668260335922241 3.520399570465088 3.1345677375793457 2.728525161743164 1.5519158840179443 
45.203529357910156 3.902815818786621 3.8992626667022705 3.887442111968994 3.869490385055542 3.858529567718506 3.8469667434692383 3.83463191986084 3.8127188682556152 3.7798783779144287 3.7320704460144043 3.6063730716705322 3.2700629234313965 2.888962984085083 1.729745864868164 
58.279701232910156 3.921448230743408 3.918879985809326 3.910362720489502 3.8942675590515137 3.8872666358947754 3.877474784851074 3.8658857345581055 3.8507158756256104 3.8239221572875977 3.783787727355957 3.681931972503662 3.387356758117676 3.0356550216674805 1.9095872640609741 
75.13842010498047 3.935932159423828 3.9351694583892822 3.9288742542266846 3.915076732635498 3.908942222595215 3.900576114654541 3.8919289112091064 3.8830161094665527 3.859551429748535 3.8287434577941895 3.741356372833252 3.4919419288635254 3.172189712524414 2.0849454402923584 
96.8739242553711 3.9491324424743652 3.947317123413086 3.94210147857666 3.932507038116455 3.9261698722839355 3.9199507236480713 3.913724899291992 3.9050426483154297 3.8878750801086426 3.862595796585083 3.7909181118011475 3.5776686668395996 3.291452169418335 2.270617961883545 
124.89688873291016 3.957648277282715 3.9573535919189453 3.9530794620513916 3.944000720977783 3.9409830570220947 3.93560528755188 3.9305355548858643 3.9236390590667725 3.910949230194092 3.8888556957244873 3.8316245079040527 3.6502480506896973 3.396097183227539 2.4506475925445557 
161.02618408203125 3.965986490249634 3.9657466411590576 3.9616713523864746 3.955008029937744 3.9514198303222656 3.947375535964966 3.9433600902557373 3.9378886222839355 3.9275732040405273 3.909240245819092 3.8635268211364746 3.7127633094787598 3.4856929779052734 2.6158714294433594 
207.60675048828125 3.97125506401062 3.9708662033081055 3.9683072566986084 3.9619388580322266 3.959449529647827 3.9556117057800293 3.9536077976226807 3.9498467445373535 3.940314292907715 3.926384925842285 3.887526512145996 3.759058952331543 3.56264591217041 2.7759974002838135 
267.6617736816406 3.975644111633301 3.976874589920044 3.9747326374053955 3.9687962532043457 3.9671449661254883 3.963869333267212 3.961238384246826 3.958988904953003 3.951524019241333 3.939570426940918 3.90793514251709 3.8005833625793457 3.6235568523406982 2.919827461242676 
345.089111328125 3.979741096496582 3.98044490814209 3.9786224365234375 3.97304368019104 3.972468852996826 3.9701268672943115 3.967566967010498 3.9663045406341553 3.960235118865967 3.9493980407714844 3.921926498413086 3.831207275390625 3.676077365875244 3.051939010620117 
444.9140625 3.9825024604797363 3.9833145141601562 3.982649326324463 3.978187084197998 3.976776123046875 3.9742088317871094 3.973294258117676 3.972135305404663 3.967924118041992 3.9578237533569336 3.935847520828247 3.8578102588653564 3.7183375358581543 3.1664159297943115 
573.6152954101562 3.984703779220581 3.9860572814941406 3.98488187789917 3.9806036949157715 3.9800596237182617 3.9780452251434326 3.977046489715576 3.9760775566101074 3.9727888107299805 3.965216636657715 3.9465465545654297 3.877387046813965 3.7522311210632324 3.268829107284546 
739.5467529296875 3.9869589805603027 3.98816180229187 3.9872331619262695 3.9827375411987305 3.9829626083374023 3.9810750484466553 3.9801137447357178 3.979771614074707 3.9762918949127197 3.9701552391052246 3.9534811973571777 3.894003391265869 3.78020977973938 3.352080821990967 
953.4776611328125 3.98826003074646 3.989532232284546 3.9887168407440186 3.9851670265197754 3.9846034049987793 3.9838643074035645 3.9828083515167236 3.9826040267944336 3.9800338745117188 3.9743595123291016 3.9583394527435303 3.9064393043518066 3.8033885955810547 3.4219861030578613 
1229.292236328125 3.989396572113037 3.9907586574554443 3.990274667739868 3.9866480827331543 3.986833095550537 3.9857068061828613 3.9854202270507812 3.9849777221679688 3.9829282760620117 3.9772839546203613 3.9635565280914307 3.9179906845092773 3.8202219009399414 3.4822983741760254 
1584.893310546875 3.990424871444702 3.9916772842407227 3.991339683532715 3.9879493713378906 3.988193988800049 3.987398624420166 3.986860513687134 3.986844539642334 3.9846882820129395 3.9802191257476807 3.9681448936462402 3.925753593444824 3.8351945877075195 3.531965732574463 


==> figures/level/NN_loss/SNRsweep_BMI_vs_rmse.txt <==
tensor(0.1000)_tensor(1.)bmi tensor(0.1172)_tensor(1.2893)bmi tensor(0.1374)_tensor(1.6622)bmi tensor(0.1610)_tensor(2.1431)bmi tensor(0.1887)_tensor(2.7630)bmi tensor(0.2212)_tensor(3.5622)bmi tensor(0.2593)_tensor(4.5927)bmi tensor(0.3039)_tensor(5.9213)bmi tensor(0.3562)_tensor(7.6341)bmi tensor(0.4175)_tensor(9.8425)bmi tensor(0.4894)_tensor(12.6896)bmi tensor(0.5736)_tensor(16.3604)bmi tensor(0.6723)_tensor(21.0930)bmi tensor(0.7880)_tensor(27.1946)bmi tensor(0.9237)_tensor(35.0613)bmi tensor(1.0826)_tensor(45.2035)bmi tensor(1.2690)_tensor(58.2797)bmi tensor(1.4874)_tensor(75.1384)bmi tensor(1.7433)_tensor(96.8739)bmi tensor(2.0434)_tensor(124.8969)bmi tensor(2.3950)_tensor(161.0262)bmi tensor(2.8072)_tensor(207.6067)bmi tensor(3.2903)_tensor(267.6618)bmi tensor(3.8566)_tensor(345.0891)bmi tensor(4.5204)_tensor(444.9140)bmi tensor(5.2983)_tensor(573.6154)bmi tensor(6.2102)_tensor(739.5467)bmi tensor(7.2790)_tensor(953.4777)bmi tensor(8.5317)_tensor(1229.2924)bmi tensor(10.)_tensor(1584.8933)bmi tensor(0.1000)_tensor(1.)rmse tensor(0.1172)_tensor(1.2893)rmse tensor(0.1374)_tensor(1.6622)rmse tensor(0.1610)_tensor(2.1431)rmse tensor(0.1887)_tensor(2.7630)rmse tensor(0.2212)_tensor(3.5622)rmse tensor(0.2593)_tensor(4.5927)rmse tensor(0.3039)_tensor(5.9213)rmse tensor(0.3562)_tensor(7.6341)rmse tensor(0.4175)_tensor(9.8425)rmse tensor(0.4894)_tensor(12.6896)rmse tensor(0.5736)_tensor(16.3604)rmse tensor(0.6723)_tensor(21.0930)rmse tensor(0.7880)_tensor(27.1946)rmse tensor(0.9237)_tensor(35.0613)rmse tensor(1.0826)_tensor(45.2035)rmse tensor(1.2690)_tensor(58.2797)rmse tensor(1.4874)_tensor(75.1384)rmse tensor(1.7433)_tensor(96.8739)rmse tensor(2.0434)_tensor(124.8969)rmse tensor(2.3950)_tensor(161.0262)rmse tensor(2.8072)_tensor(207.6067)rmse tensor(3.2903)_tensor(267.6618)rmse tensor(3.8566)_tensor(345.0891)rmse tensor(4.5204)_tensor(444.9140)rmse tensor(5.2983)_tensor(573.6154)rmse tensor(6.2102)_tensor(739.5467)rmse tensor(7.2790)_tensor(953.4777)rmse tensor(8.5317)_tensor(1229.2924)rmse tensor(10.)_tensor(1584.8933)rmse 
1.8258838653564453 2.201737642288208 2.5083818435668945 2.7690236568450928 2.9783694744110107 3.157485008239746 3.305264711380005 3.4348058700561523 3.5407867431640625 3.6329150199890137 3.7015671730041504 3.7624435424804688 3.8133292198181152 3.8481063842773438 3.8782958984375 3.902815818786621 3.921448230743408 3.935932159423828 3.9491324424743652 3.957648277282715 3.965986490249634 3.97125506401062 3.975644111633301 3.979741096496582 3.9825024604797363 3.984703779220581 3.9869589805603027 3.98826003074646 3.989396572113037 3.990424871444702 0.20407637299236198 0.20302996796585876 0.20249168077204793 0.20234175206085403 0.20220062945805137 0.20226017540537175 0.20216118039864672 0.2023170799736301 0.20228139218390653 0.20211408387704885 0.2022734637784018 0.20209096930192155 0.20158259121617753 0.20145801453103288 0.2008548293754814 0.20031757808027217 0.19891284381817803 0.19775260642295617 0.19616777079249068 0.1943816509826161 0.19244615122114808 0.19006031109691887 0.1872211906638232 0.1843727002566173 0.18145143233738054 0.17832583223555407 0.17578489511737114 0.17298277492229383 0.1702952721832978 0.1678701377428671 
1.7642810344696045 2.1530284881591797 2.4669694900512695 2.717538833618164 2.9278812408447266 3.1016554832458496 3.2592897415161133 3.3929033279418945 3.5069541931152344 3.6042749881744385 3.683678150177002 3.7459206581115723 3.8005356788635254 3.8406710624694824 3.8720602989196777 3.8992626667022705 3.918879985809326 3.9351694583892822 3.947317123413086 3.9573535919189453 3.9657466411590576 3.9708662033081055 3.976874589920044 3.98044490814209 3.9833145141601562 3.9860572814941406 3.98816180229187 3.989532232284546 3.9907586574554443 3.9916772842407227 0.2030368301795536 0.20061611516833716 0.19820325685285453 0.19547190836695916 0.19312989460196173 0.19043658317405318 0.18759603822358864 0.18421565905008988 0.1806221784549493 0.177446582993703 0.1732147625156745 0.16897126367842916 0.16460929305731314 0.15951882842684145 0.15400361911938013 0.14874462303292668 0.14296438205279327 0.1372774696776113 0.13124053869887012 0.12486247603778722 0.11930389629703927 0.11390358472382443 0.10864684707312516 0.10404825384409631 0.09941207756354198 0.09520925847813701 0.09173586014819095 0.08870946595698649 0.08586528572462948 0.08412266590074388 
1.3940010070800781 1.9587931632995605 2.3443360328674316 2.6217241287231445 2.8382251262664795 3.02341365814209 3.190638780593872 3.3318941593170166 3.4598798751831055 3.5623831748962402 3.648571014404297 3.718047618865967 3.77483868598938 3.8213751316070557 3.859679698944092 3.887442111968994 3.910362720489502 3.9288742542266846 3.94210147857666 3.9530794620513916 3.9616713523864746 3.9683072566986084 3.9747326374053955 3.9786224365234375 3.982649326324463 3.98488187789917 3.9872331619262695 3.9887168407440186 3.990274667739868 3.991339683532715 0.19936574860636597 0.19581676237189646 0.1921157144599633 0.18847504056800318 0.18481722468083137 0.18105098428405966 0.17657658997582337 0.17203215978210362 0.16762171425148603 0.16240350627655123 0.15754647021632737 0.15206324600353452 0.14653517160234306 0.14122101522234057 0.13488181261033932 0.12918070994325198 0.12308060093033822 0.11762070851042622 0.11151955275442009 0.10617022447096092 0.10066951131525106 0.09600851904085818 0.09117136041484575 0.08692608707271156 0.08304439187486894 0.07944766316071881 0.07671913077440572 0.07411352654228862 0.07180763760137501 0.07054515269913506 
1.5005521774291992 1.8981432914733887 2.2233939170837402 2.4918060302734375 2.7208094596862793 2.9262256622314453 3.0999789237976074 3.2535667419433594 3.3902316093444824 3.504152774810791 3.6010513305664062 3.6798300743103027 3.7420544624328613 3.7972452640533447 3.835803508758545 3.869490385055542 3.8942675590515137 3.915076732635498 3.932507038116455 3.944000720977783 3.955008029937744 3.9619388580322266 3.9687962532043457 3.97304368019104 3.978187084197998 3.9806036949157715 3.9827375411987305 3.9851670265197754 3.9866480827331543 3.9879493713378906 0.19685605465089961 0.1927915964588834 0.1881341541635778 0.18485505478213282 0.17997542408886455 0.17555667518793205 0.17107228836902416 0.16593880839649192 0.16096383684821763 0.15513413856586228 0.14951538564818523 0.14404489548251248 0.13804384180740273 0.13181900339511446 0.12539405105045878 0.11938882598525022 0.11322654027826103 0.10709271719495485 0.1016550467725129 0.09532515176070183 0.09090056001736725 0.08589247586152508 0.08138089720116565 0.07750246147411458 0.07390083121239913 0.07074926080313367 0.06825533510955852 0.06562426799411329 0.06338835603185426 0.061894467408859635 
1.5837228298187256 1.8886791467666626 2.168394088745117 2.4174270629882812 2.653111219406128 2.851700782775879 3.031207799911499 3.200326919555664 3.3445775508880615 3.465850591659546 3.570011854171753 3.6539673805236816 3.7233428955078125 3.7768471240997314 3.8231406211853027 3.858529567718506 3.8872666358947754 3.908942222595215 3.9261698722839355 3.9409830570220947 3.9514198303222656 3.959449529647827 3.9671449661254883 3.972468852996826 3.976776123046875 3.9800596237182617 3.9829626083374023 3.9846034049987793 3.986833095550537 3.988193988800049 0.19136196714134315 0.1871953316834956 0.18281369168145833 0.17903367589464597 0.17401191018198262 0.16900082045664916 0.16430835808002317 0.1591033459944383 0.15373811469427787 0.14776065505928151 0.14200893864738903 0.13606392172209503 0.13021743663119112 0.1237715957623523 0.11779360985901664 0.1117387693648203 0.10609193643022719 0.099917202624793 0.09439726745251617 0.08905460172063928 0.08387094422638383 0.07932037242619251 0.07503616533936903 0.07175602888362798 0.06849925171789722 0.06554146371494947 0.06317562144363109 0.06028135206308816 0.05891361152312925 0.057217034809655 
1.526964783668518 1.852524995803833 2.1330156326293945 2.3821794986724854 2.608074188232422 2.812776803970337 2.995454788208008 3.1638970375061035 3.312229871749878 3.439140558242798 3.541938304901123 3.6338233947753906 3.703364372253418 3.764653205871582 3.809325933456421 3.8469667434692383 3.877474784851074 3.900576114654541 3.9199507236480713 3.93560528755188 3.947375535964966 3.9556117057800293 3.963869333267212 3.9701268672943115 3.9742088317871094 3.9780452251434326 3.9810750484466553 3.9838643074035645 3.9857068061828613 3.987398624420166 0.18739009656142186 0.18224969903047197 0.17749488331243424 0.17313750371640357 0.1675608083585516 0.16289640594762647 0.15744343602876537 0.15180628676203003 0.14575231095210997 0.1399014654881551 0.1339062574224125 0.12847549542418576 0.1222742970349694 0.11629823002736328 0.10997283559496025 0.10394524545248078 0.09816531061000644 0.09292630601160934 0.08742562841619618 0.0825721358614879 0.07799871490028147 0.07381711062765317 0.07031044029821812 0.06726062103094416 0.06482926703918443 0.062120764140979515 0.060261312536536035 0.058205572419266056 0.05668769721992615 0.0556159585431705 
1.482931137084961 1.775007724761963 2.03603458404541 2.277949094772339 2.5079598426818848 2.716402530670166 2.908118963241577 3.084472894668579 3.240109920501709 3.3762364387512207 3.490741014480591 3.5906832218170166 3.671581506729126 3.736635208129883 3.7911343574523926 3.83463191986084 3.8658857345581055 3.8919289112091064 3.913724899291992 3.9305355548858643 3.9433600902557373 3.9536077976226807 3.961238384246826 3.967566967010498 3.973294258117676 3.977046489715576 3.9801137447357178 3.9828083515167236 3.9854202270507812 3.986860513687134 0.18426831076214203 0.17979707693915922 0.17426850758756537 0.16897614148169648 0.1630878105741286 0.15778640918528405 0.15248146923621855 0.14594536477283976 0.14075048464019163 0.13440477046981508 0.12876539048084537 0.12233068164366374 0.11673748713672084 0.11011648457990579 0.10465027090234409 0.09842057101440684 0.09268972736095174 0.08747398913728278 0.08229550305409476 0.07737300276258512 0.07284982170397836 0.06925800470302912 0.06609276801252331 0.06230771579079644 0.05965181934435189 0.0576520406244775 0.05544405886313355 0.05345683026720258 0.05213044191816247 0.05103941090539481 
1.1908466815948486 1.6003327369689941 1.9080251455307007 2.1656641960144043 2.392777442932129 2.6098060607910156 2.8108792304992676 2.993110179901123 3.15891695022583 3.307645559310913 3.432082176208496 3.538066864013672 3.6317055225372314 3.704988479614258 3.764343738555908 3.8127188682556152 3.8507158756256104 3.8830161094665527 3.9050426483154297 3.9236390590667725 3.9378886222839355 3.9498467445373535 3.958988904953003 3.9663045406341553 3.972135305404663 3.9760775566101074 3.979771614074707 3.9826040267944336 3.9849777221679688 3.986844539642334 0.18021589830172083 0.17472781190483055 0.1689111090639595 0.1633950747044261 0.15830989460772224 0.15223183555955558 0.14647616681307907 0.1406776740181687 0.13453461709278197 0.12895198213095554 0.1223453931832102 0.11701435570060909 0.11026661903470603 0.10326823326386277 0.09816573753703864 0.09228152313347017 0.0873780989452086 0.08223419120085984 0.07720550707859775 0.07245780547331628 0.06875705168062245 0.06538800434845281 0.06240063830628627 0.05987216150839064 0.057027006562975914 0.05519014568200097 0.0534163851389915 0.05178277745149445 0.050953732599801925 0.05021832769705361 
1.225609540939331 1.5251989364624023 1.7880120277404785 2.0244550704956055 2.251677989959717 2.4665520191192627 2.672926425933838 2.8677163124084473 3.048797845840454 3.203357219696045 3.3467373847961426 3.4695205688476562 3.5671286582946777 3.6523232460021973 3.721261978149414 3.7798783779144287 3.8239221572875977 3.859551429748535 3.8878750801086426 3.910949230194092 3.9275732040405273 3.940314292907715 3.951524019241333 3.960235118865967 3.967924118041992 3.9727888107299805 3.9762918949127197 3.9800338745117188 3.9829282760620117 3.9846882820129395 0.17623975084819446 0.17094562424038162 0.1654148563550993 0.15919513861433324 0.1530880657241814 0.14737333133268896 0.14168295658527083 0.13514949197356144 0.12887244792838537 0.12254269561391797 0.11709509623807081 0.11059115992092282 0.10515765385448783 0.09845042597962843 0.09262346895589603 0.0868784853095462 0.08133086297944152 0.07658861551775199 0.0725472863732234 0.06770495794514766 0.06408667064802173 0.06119880290945362 0.057715889070858825 0.055485558397703284 0.05324689942918001 0.05162471400962775 0.04987567396099968 0.048636025203925154 0.04745619793369949 0.04674462725274828 
1.076952338218689 1.3735828399658203 1.6327903270721436 1.86722993850708 2.092700242996216 2.311920642852783 2.5231266021728516 2.7211990356445312 2.913013458251953 3.0855350494384766 3.235661745071411 3.3772616386413574 3.4924862384796143 3.585426092147827 3.668260335922241 3.7320704460144043 3.783787727355957 3.8287434577941895 3.862595796585083 3.8888556957244873 3.909240245819092 3.926384925842285 3.939570426940918 3.9493980407714844 3.9578237533569336 3.965216636657715 3.9701552391052246 3.9743595123291016 3.9772839546203613 3.9802191257476807 0.17511817058803797 0.1682997093330345 0.1623375562123317 0.15604590557152875 0.14945786899828276 0.14336899665330038 0.13686265864757194 0.13049885922057566 0.12471870720197593 0.11823437309214722 0.11149286746377139 0.10567341919966076 0.09930008666954551 0.0937447447098559 0.08765332187345012 0.08199927297130302 0.07737300878097982 0.07175300470940768 0.06796988837067115 0.0644369755366541 0.060728657770369295 0.0576414667311323 0.055316957537275405 0.052760596732010875 0.05110758225997523 0.04927976351726398 0.04818821737575529 0.047061553907890165 0.0459883954759503 0.04525668862967519 
0.7012559771537781 1.0915157794952393 1.3929283618927002 1.6382968425750732 1.8527944087982178 2.0649638175964355 2.2641384601593018 2.462369918823242 2.656679630279541 2.8349857330322266 3.005239963531494 3.1581103801727295 3.2971532344818115 3.4142398834228516 3.520399570465088 3.6063730716705322 3.681931972503662 3.741356372833252 3.7909181118011475 3.8316245079040527 3.8635268211364746 3.887526512145996 3.90793514251709 3.921926498413086 3.935847520828247 3.9465465545654297 3.9534811973571777 3.9583394527435303 3.9635565280914307 3.9681448936462402 0.16917312565305387 0.16207632049546009 0.15605951261162745 0.14953646912828888 0.14223019723875988 0.13610017349640624 0.12865922841388047 0.12189888169982047 0.11558469362998054 0.10889044785208052 0.10268592761844822 0.09632201936496443 0.08964189887874634 0.08423397212391218 0.07883884222863745 0.07313333687982954 0.06922318464802621 0.06438662609766449 0.06026718698108803 0.056690783735589986 0.05368886841028138 0.05096560036971898 0.04829177007288335 0.046173304968925105 0.044927467122514594 0.04280627483857891 0.041449030894518055 0.04068292920114222 0.04009895235977949 0.03884487625942151 
0.2678915858268738 0.6823940277099609 0.9745256900787354 1.1950989961624146 1.3803596496582031 1.5583527088165283 1.739633321762085 1.9249157905578613 2.1125330924987793 2.298194646835327 2.476930618286133 2.653160572052002 2.8257877826690674 2.9822006225585938 3.1345677375793457 3.2700629234313965 3.387356758117676 3.4919419288635254 3.5776686668395996 3.6502480506896973 3.7127633094787598 3.759058952331543 3.8005833625793457 3.831207275390625 3.8578102588653564 3.877387046813965 3.894003391265869 3.9064393043518066 3.9179906845092773 3.925753593444824 0.1613654566837995 0.1542929455703451 0.14767585023843835 0.13990116592331078 0.13306317094648928 0.12593211639341403 0.11914714029351485 0.11166744638091895 0.10482356744190387 0.09870639265985251 0.09252920125588984 0.08622540127476132 0.08042140396503472 0.07494690351727035 0.07002129452771606 0.06507701983320568 0.060878592913484894 0.05682773555486344 0.05337233450948805 0.05063063265303797 0.04775804753279236 0.045505758881790516 0.043475168707922236 0.041985728909365916 0.040449829543626005 0.03895704668234651 0.038459981393001066 0.0372217478395589 0.036658553991326066 0.03625166522303723 
0.3325020670890808 0.5505799651145935 0.719232439994812 0.8714722394943237 1.0251243114471436 1.1769962310791016 1.3435091972351074 1.509955644607544 1.6838961839675903 1.85542893409729 2.031386137008667 2.2128777503967285 2.3878846168518066 2.5616657733917236 2.728525161743164 2.888962984085083 3.0356550216674805 3.172189712524414 3.291452169418335 3.396097183227539 3.4856929779052734 3.56264591217041 3.6235568523406982 3.676077365875244 3.7183375358581543 3.7522311210632324 3.78020977973938 3.8033885955810547 3.8202219009399414 3.8351945877075195 0.1584408763190929 0.151509894503125 0.14452006966933204 0.13698838076647296 0.12967352389666129 0.12301753466342595 0.11553390819637578 0.10881877284590644 0.10204921155388554 0.09544746153767135 0.0893514872013064 0.08349042728225183 0.0776069722079168 0.07306521652076989 0.06750721091037824 0.06300719295156908 0.05915662887538062 0.05547893004286978 0.05191026807585398 0.049021281616710835 0.04638979048346127 0.043693780273941434 0.04252568255854153 0.04097838215246891 0.03952900116115916 0.038165512157481235 0.03705371585157534 0.03634574050302822 0.03585250485333678 0.03535715784662197 
0.11382174491882324 0.14852917194366455 0.1907871961593628 0.24001771211624146 0.30129122734069824 0.37019872665405273 0.4540134072303772 0.5469045042991638 0.6560461521148682 0.7797906398773193 0.9113985300064087 1.0605801343917847 1.2168800830841064 1.3805738687515259 1.5519158840179443 1.729745864868164 1.9095872640609741 2.0849454402923584 2.270617961883545 2.4506475925445557 2.6158714294433594 2.7759974002838135 2.919827461242676 3.051939010620117 3.1664159297943115 3.268829107284546 3.352080821990967 3.4219861030578613 3.4822983741760254 3.531965732574463 0.15612731527844376 0.14861036574789793 0.14142984962591054 0.13441677137337493 0.12635184729974533 0.11922023021084065 0.11183351277591864 0.10555095471305453 0.09893371459842702 0.09284606399753285 0.0872057963771897 0.0806727574398269 0.07535185558248252 0.07066306499390794 0.06552843570510042 0.06089630736784675 0.057532976324567636 0.05338351849150959 0.05058046683257001 0.04760724825705146 0.044553960480194034 0.04281787365886423 0.040536401207623585 0.0389836200371534 0.03759423618119204 0.03636880757834037 0.03537492493829582 0.034770610470614215 0.03400336836466694 0.03346244787650133 


==> figures/level/NN_loss/SNRsweep_Pd.txt <==
SNR detect_prob_0 detect_prob_1 detect_prob_2 detect_prob_3 detect_prob_4 detect_prob_5 detect_prob_6 detect_prob_7 detect_prob_8 detect_prob_9 detect_prob_10 detect_prob_11 detect_prob_12 detect_prob_13 detect_prob_bm0 detect_prob_bm1 detect_prob_bm2 detect_prob_bm3 detect_prob_bm4 detect_prob_bm5 detect_prob_bm6 detect_prob_bm7 detect_prob_bm8 detect_prob_bm9 detect_prob_bm10 detect_prob_bm11 detect_prob_bm12 detect_prob_bm13 false_alarm_0 false_alarm_1 false_alarm_2 false_alarm_3 false_alarm_4 false_alarm_5 false_alarm_6 false_alarm_7 false_alarm_8 false_alarm_9 false_alarm_10 false_alarm_11 false_alarm_12 false_alarm_13 false_alarm_bm0 false_alarm_bm1 false_alarm_bm2 false_alarm_bm3 false_alarm_bm4 false_alarm_bm5 false_alarm_bm6 false_alarm_bm7 false_alarm_bm8 false_alarm_bm9 false_alarm_bm10 false_alarm_bm11 false_alarm_bm12 false_alarm_bm13 
0.10000000149011612 0.013099527917802334 0.022037675604224205 0.042851321399211884 0.05616685748100281 0.06142966449260712 0.09265533089637756 0.10174887627363205 0.12561216950416565 0.13446438312530518 0.1413593292236328 0.17318294942378998 0.20844553411006927 0.22238168120384216 0.2591038644313812 0.010453199036419392 0.018821431323885918 0.028819261118769646 0.03564204275608063 0.042159102857112885 0.05705258995294571 0.0670156180858612 0.0772557482123375 0.08734718710184097 0.09814701974391937 0.10833486914634705 0.12423787266016006 0.13675375282764435 0.1500413566827774 0.012101350352168083 0.008763333782553673 0.009931282140314579 0.010373435914516449 0.010074479505419731 0.009302381426095963 0.010080024600028992 0.011427612043917179 0.009781788103282452 0.00806687492877245 0.010853308252990246 0.010544062592089176 0.009459680877625942 0.011407452635467052 0.010087123140692711 0.010495202615857124 0.010155536234378815 0.010173715651035309 0.010266373865306377 0.01009653601795435 0.010096006095409393 0.009905262850224972 0.009989570826292038 0.009721927344799042 0.009973526932299137 0.010135594755411148 0.009922686032950878 0.01007011067122221 
0.11721021682024002 0.012975418008863926 0.02604197897017002 0.05264419689774513 0.0681997537612915 0.07444079220294952 0.11226089298725128 0.12270577251911163 0.1511758714914322 0.16085994243621826 0.16925989091396332 0.20708735287189484 0.24811215698719025 0.2615898847579956 0.30085793137550354 0.010473216883838177 0.02116960845887661 0.034372951835393906 0.04328877851366997 0.05189243704080582 0.06845107674598694 0.08124051243066788 0.09591597318649292 0.10782457143068314 0.11926806718111038 0.13399723172187805 0.15224982798099518 0.16719113290309906 0.18124203383922577 0.011957477778196335 0.009243297390639782 0.010315719060599804 0.01057714968919754 0.00988258421421051 0.009194632060825825 0.010235839523375034 0.011159902438521385 0.00967390090227127 0.00820713397115469 0.010249458253383636 0.010724268853664398 0.009180280379951 0.011459505185484886 0.010083126835525036 0.009967242367565632 0.01036777812987566 0.00968240574002266 0.01015443541109562 0.010020711459219456 0.010016100481152534 0.009977185167372227 0.009941620752215385 0.009725934825837612 0.010081499814987183 0.01001545786857605 0.01011427491903305 0.010250290855765343 
0.137382373213768 0.013271679170429707 0.029982278123497963 0.06462658196687698 0.08388577401638031 0.0910739079117775 0.13510598242282867 0.14767944812774658 0.18034349381923676 0.19154396653175354 0.2020154893398285 0.24041561782360077 0.29042375087738037 0.30699944496154785 0.349093496799469 0.01100968848913908 0.024729879572987556 0.04096546396613121 0.05332687124609947 0.06285044550895691 0.08403930813074112 0.10072366148233414 0.11586159467697144 0.1317014992237091 0.14555160701274872 0.16015172004699707 0.1854718178510666 0.20409038662910461 0.22048263251781464 0.012285188771784306 0.008615345694124699 0.010075445286929607 0.0103814247995615 0.009934555739164352 0.009254492819309235 0.01037567388266325 0.011040032841265202 0.00957400444895029 0.008287281729280949 0.01082131639122963 0.010323810391128063 0.009655260480940342 0.011459505185484886 0.010282951407134533 0.00974325928837061 0.009915263392031193 0.009997962974011898 0.010354326106607914 0.010076582431793213 0.010451583191752434 0.009969193488359451 0.009961600415408611 0.010363109409809113 0.010253457352519035 0.010167631320655346 0.009882771410048008 0.01003807783126831 
0.16102619469165802 0.013820162042975426 0.03635876253247261 0.07767975330352783 0.10007250308990479 0.11027643084526062 0.16205261647701263 0.1742069572210312 0.2103840559720993 0.22434622049331665 0.23623238503932953 0.28074562549591064 0.3357279300689697 0.3521403968334198 0.39632609486579895 0.011065738275647163 0.028270147740840912 0.04966358095407486 0.06462673842906952 0.07628180086612701 0.10361680388450623 0.1233144998550415 0.1416935920715332 0.16022728383541107 0.1755722463130951 0.1917395442724228 0.22516241669654846 0.24428872764110565 0.2621607780456543 0.011669730767607689 0.009027314372360706 0.010379791259765625 0.010285559110343456 0.009714676067233086 0.00942609366029501 0.010619384236633778 0.011631391942501068 0.009693879634141922 0.008143016137182713 0.010533387772738934 0.010111567564308643 0.009763029403984547 0.011287332512438297 0.009979218244552612 0.01021922379732132 0.010191577486693859 0.009742321446537971 0.009830612689256668 0.010511571541428566 0.010088015347719193 0.009961201809346676 0.0097378334030509 0.009806082583963871 0.009773575700819492 0.01005550380796194 0.009723114781081676 0.010274315252900124 
0.18873916566371918 0.013776122592389584 0.0440993532538414 0.09547154605388641 0.120192751288414 0.13248459994792938 0.19166141748428345 0.2073182910680771 0.24611879885196686 0.26126477122306824 0.2739867568016052 0.32250797748565674 0.3845241069793701 0.40027177333831787 0.4447614550590515 0.010677396319806576 0.03361055254936218 0.06134631112217903 0.07973594963550568 0.09491601586341858 0.12459355592727661 0.14989407360553741 0.16813425719738007 0.19045883417129517 0.20745345950126648 0.22939689457416534 0.26754194498062134 0.288832426071167 0.3088219463825226 0.012181280180811882 0.009231298230588436 0.010407823137938976 0.010533211752772331 0.009762650355696678 0.009430084377527237 0.010032081976532936 0.011339707300066948 0.009434150531888008 0.008331363089382648 0.010629364289343357 0.01010355819016695 0.009767020121216774 0.011011054739356041 0.01009911298751831 0.009787255898118019 0.010119495913386345 0.010021929629147053 0.010190415196120739 0.010240201838314533 0.009804352186620235 0.010200941935181618 0.010157396085560322 0.010054540820419788 0.010025513358414173 0.009859278798103333 0.010150196962058544 0.010162202641367912 
0.22122162580490112 0.01451677456498146 0.05360807478427887 0.11364689469337463 0.1451357752084732 0.15863493084907532 0.2257646769285202 0.23922419548034668 0.2813529968261719 0.29845958948135376 0.31370553374290466 0.3649064898490906 0.43178603053092957 0.4461864233016968 0.4936283826828003 0.011149811558425426 0.04069509357213974 0.07411181181669235 0.09792949259281158 0.11467084288597107 0.15151211619377136 0.17736271023750305 0.19987265765666962 0.22400987148284912 0.24268049001693726 0.267402321100235 0.3115236163139343 0.3339413106441498 0.35653403401374817 0.012057389132678509 0.0087553346529603 0.010187572799623013 0.0103814247995615 0.009770645759999752 0.009278437122702599 0.010084019973874092 0.011483551934361458 0.0092703215777874 0.008335370570421219 0.010713343508541584 0.010624154470860958 0.009715131483972073 0.01129133626818657 0.009935257025063038 0.009975241497159004 0.01001938246190548 0.009622490033507347 0.009866593405604362 0.010024702176451683 0.010187896899878979 0.01010105013847351 0.01002153754234314 0.010250902734696865 0.00970959197729826 0.010359851643443108 0.009619337506592274 0.010270311497151852 
0.2592943608760834 0.015209384262561798 0.06535296887159348 0.13751578330993652 0.1697743684053421 0.1886233687400818 0.2603089511394501 0.27453815937042236 0.3180007040500641 0.33740025758743286 0.3551730513572693 0.40766510367393494 0.4796033203601837 0.497741162776947 0.5419718623161316 0.011225879192352295 0.04821566492319107 0.09053315222263336 0.11744088679552078 0.1400807648897171 0.18021883070468903 0.20905235409736633 0.2330966740846634 0.26034781336784363 0.2824072539806366 0.3084524869918823 0.3582102060317993 0.3843095004558563 0.4057965874671936 0.012097354047000408 0.008807330392301083 0.010291690938174725 0.01045332383364439 0.009858597069978714 0.009402149356901646 0.010255816392600536 0.010980097576975822 0.0097378334030509 0.008363422006368637 0.010641360655426979 0.010447952896356583 0.009523543529212475 0.01105509977787733 0.010123091749846935 0.01023122202605009 0.010395810008049011 0.0101297777146101 0.009678696282207966 0.009988785721361637 0.00979636237025261 0.009689496830105782 0.010273274965584278 0.010130681097507477 0.010113491676747799 0.00985126942396164 0.009767020121216774 0.010062102228403091 
0.3039195239543915 0.015729842707514763 0.07924202084541321 0.16211183369159698 0.19943200051784515 0.2192201316356659 0.29533836245536804 0.31133386492729187 0.3590371906757355 0.37731391191482544 0.3982735872268677 0.45391255617141724 0.5288509726524353 0.5430464744567871 0.5886769890785217 0.011698294430971146 0.05970053747296333 0.11094996333122253 0.14124630391597748 0.16661930084228516 0.2107056826353073 0.2429886758327484 0.27095770835876465 0.2987559139728546 0.3236032724380493 0.3525794446468353 0.4093037545681 0.4336033761501312 0.45679736137390137 0.01190152671188116 0.008959319442510605 0.00994729995727539 0.01010980550199747 0.009870590642094612 0.008947206661105156 0.010175910778343678 0.011371673084795475 0.00966191291809082 0.00816305261105299 0.010609368793666363 0.010471980087459087 0.009667234495282173 0.01132737286388874 0.010227000340819359 0.0102752186357975 0.01009546872228384 0.010317514650523663 0.010142441838979721 0.010048646479845047 0.010012106038630009 0.009957206435501575 0.010141412727534771 0.010599545203149319 0.009597619995474815 0.009987425990402699 0.010313846170902252 0.009793832898139954 
0.35622477531433105 0.016874849796295166 0.09448318183422089 0.19038772583007812 0.23032337427139282 0.25170594453811646 0.3378411531448364 0.3498035669326782 0.3991166353225708 0.41891735792160034 0.439369797706604 0.5005401372909546 0.574191153049469 0.5893619656562805 0.6318696141242981 0.011950516141951084 0.07167744636535645 0.13260935246944427 0.16742706298828125 0.1966317594051361 0.24901871383190155 0.2812701463699341 0.30939537286758423 0.33932626247406006 0.36448389291763306 0.39837878942489624 0.45964616537094116 0.4812016189098358 0.5062597393989563 0.01231316477060318 0.009007315151393414 0.010656105354428291 0.01060511078685522 0.00988258421421051 0.00935027003288269 0.01014794409275055 0.011171889491379261 0.009426158852875233 0.008283274248242378 0.010853308252990246 0.010572094470262527 0.00983886606991291 0.011027071624994278 0.010207017883658409 0.009939244948327541 0.009743068367242813 0.009966007433831692 0.009922562167048454 0.009809203445911407 0.010012106038630009 0.01016098540276289 0.009869695641100407 0.010074577294290066 0.010189472697675228 0.009767173789441586 0.010130240581929684 0.010118158534169197 
0.41753190755844116 0.018292097374796867 0.11475671827793121 0.22351008653640747 0.265108197927475 0.289446622133255 0.3758053779602051 0.39083632826805115 0.4400169849395752 0.4604727327823639 0.4804700016975403 0.5450711846351624 0.618604302406311 0.6320496201515198 0.6713659763336182 0.012555048801004887 0.08787067979574203 0.160066157579422 0.19855476915836334 0.23137079179286957 0.28435683250427246 0.3198559880256653 0.3514249324798584 0.38040515780448914 0.4060632288455963 0.44585058093070984 0.5093093514442444 0.5328605771064758 0.5549148917198181 0.012393093667924404 0.009399285539984703 0.010195582173764706 0.010581144131720066 0.010006516240537167 0.00909087248146534 0.010179906152188778 0.011483551934361458 0.009741829708218575 0.008335370570421219 0.010641360655426979 0.0106922322884202 0.00940779224038124 0.010983026586472988 0.010067140683531761 0.010027238167822361 0.010015377774834633 0.009997962974011898 0.009974533692002296 0.010335979051887989 0.010427611880004406 0.009965198114514351 0.0102053452283144 0.009645787067711353 0.010081499814987183 0.009911338798701763 0.010110283270478249 0.010174214839935303 
0.48939013481140137 0.019365040585398674 0.1390305608510971 0.2565525472164154 0.2997969090938568 0.3276515603065491 0.4174742102622986 0.42884546518325806 0.48080119490623474 0.5021602511405945 0.5241934061050415 0.5885979533195496 0.6585386395454407 0.6717870235443115 0.7083647847175598 0.013371767476201057 0.1084202378988266 0.18899330496788025 0.23079203069210052 0.26754260063171387 0.3240531086921692 0.36026400327682495 0.3911079466342926 0.42456725239753723 0.45126786828041077 0.4926261603832245 0.5556523203849792 0.5784585475921631 0.5994381904602051 0.011793621815741062 0.009531275369226933 0.010596036911010742 0.010361452586948872 0.010370316915214062 0.009354260750114918 0.010435602627694607 0.011243811808526516 0.009745825082063675 0.008431547321379185 0.011089249514043331 0.010648181661963463 0.009767020121216774 0.011255300603806973 0.009931260719895363 0.009883249178528786 0.009879223071038723 0.009854164905846119 0.010230394080281258 0.009889017790555954 0.010207872837781906 0.010184959508478642 0.01059693656861782 0.010238880291581154 0.010133487172424793 0.00985126942396164 0.010138222947716713 0.009701740927994251 
0.573615312576294 0.02125070057809353 0.162684366106987 0.2919963002204895 0.3374577760696411 0.3670291304588318 0.45467665791511536 0.46836042404174805 0.5190666913986206 0.5413411855697632 0.5663516521453857 0.628931999206543 0.6987246870994568 0.710297703742981 0.742082953453064 0.014196492731571198 0.12897780537605286 0.2211008220911026 0.2663940191268921 0.30492711067199707 0.36035746335983276 0.40139687061309814 0.43220049142837524 0.46472516655921936 0.4948993921279907 0.5381134748458862 0.6021431684494019 0.624224841594696 0.6419274806976318 0.012061386369168758 0.008419360034167767 0.010159540921449661 0.0104972617700696 0.010066483169794083 0.009278437122702599 0.010563450865447521 0.011367677710950375 0.009941620752215385 0.008038823492825031 0.010613367892801762 0.01046797540038824 0.009731097146868706 0.011175219900906086 0.01015906035900116 0.009755258448421955 0.009799132123589516 0.010173715651035309 0.010182419791817665 0.01009653601795435 0.010080024600028992 0.010049106553196907 0.010061495937407017 0.0098902378231287 0.00988954771310091 0.010023467242717743 0.009794960729777813 0.010118158534169197 
0.6723357439041138 0.023608775809407234 0.189398393034935 0.3276278078556061 0.37618014216423035 0.40645474195480347 0.4967183768749237 0.5068541169166565 0.5592502355575562 0.5796571373939514 0.6058468222618103 0.6696940660476685 0.7324141263961792 0.7460304498672485 0.7748100757598877 0.015137320384383202 0.15196755528450012 0.2546467185020447 0.3048960864543915 0.34444475173950195 0.4031890034675598 0.4410439729690552 0.47388169169425964 0.5052314400672913 0.5371974110603333 0.5828765630722046 0.646112859249115 0.6666038632392883 0.6842650175094604 0.012037406675517559 0.009139304980635643 0.010383795946836472 0.010744914412498474 0.009922562167048454 0.009398158639669418 0.010447587817907333 0.011415625922381878 0.009498083963990211 0.008034816011786461 0.010585375130176544 0.010716259479522705 0.00965126883238554 0.011515561491250992 0.010278954170644283 0.00955127365887165 0.009927277453243732 0.00986215379089117 0.009866593405604362 0.010252173990011215 0.01059141755104065 0.010268868878483772 0.010177374817430973 0.009537586942315102 0.010137486271560192 0.010371865704655647 0.010198094882071018 0.010050090029835701 
0.7880463004112244 0.026539355516433716 0.22093279659748077 0.36679133772850037 0.41454601287841797 0.44680485129356384 0.532533586025238 0.5447952151298523 0.5981964468955994 0.6166397929191589 0.643317699432373 0.7061711549758911 0.7654083967208862 0.7748884558677673 0.8031176924705505 0.01586996577680111 0.18149378895759583 0.2930031418800354 0.34218841791152954 0.384758859872818 0.4403954744338989 0.47952568531036377 0.5162476301193237 0.5464344620704651 0.577730655670166 0.6257951855659485 0.6858034133911133 0.7035552263259888 0.7211599349975586 0.012189273722469807 0.009151304140686989 0.010483909398317337 0.010561171919107437 0.009542770683765411 0.009035002440214157 0.010072034783661366 0.011056015267968178 0.009514067322015762 0.00830331165343523 0.010685349814593792 0.010576099157333374 0.009890754707157612 0.011099143885076046 0.010199025273323059 0.010043236427009106 0.009594899602234364 0.010125783272087574 0.009998520836234093 0.009928924962878227 0.00976040493696928 0.010129020549356937 0.009701871313154697 0.009713912382721901 0.00970959197729826 0.010564085096120834 0.010006505995988846 0.010090130381286144 
0.9236708283424377 0.030310673639178276 0.25503137707710266 0.4056392014026642 0.45294392108917236 0.4869868755340576 0.5692589282989502 0.5821035504341125 0.6334747076034546 0.6548156142234802 0.6788042783737183 0.7382950782775879 0.7942593693733215 0.8034137487411499 0.8293473124504089 0.01767955720424652 0.21286818385124207 0.33119577169418335 0.38185611367225647 0.4252610504627228 0.4799073040485382 0.5201860070228577 0.5552738904953003 0.5873852372169495 0.6169663071632385 0.6642927527427673 0.7230567932128906 0.7402139902114868 0.755545437335968 0.011857565492391586 0.009095308370888233 0.009971327148377895 0.010185698978602886 0.009758652187883854 0.00909087248146534 0.010479549877345562 0.011347698979079723 0.009446138516068459 0.008551769889891148 0.010625365190207958 0.01043994352221489 0.009707149118185043 0.011483529582619667 0.010250979103147984 0.009939244948327541 0.010195582173764706 0.01018170453608036 0.010122452862560749 0.00990897137671709 0.010255816392600536 0.009757422842085361 0.009997562505304813 0.009830126538872719 0.010137486271560192 0.009927356615662575 0.010038437321782112 0.009921961463987827 
1.0826367139816284 0.03424213454127312 0.2881819009780884 0.44368797540664673 0.4945303201675415 0.5251277685165405 0.6058680415153503 0.6183265447616577 0.6678078770637512 0.6905489563941956 0.7131729125976562 0.7718273997306824 0.8210527300834656 0.8291730880737305 0.8523842096328735 0.02012571133673191 0.24551065266132355 0.36674338579177856 0.4217601418495178 0.4661194384098053 0.5200686454772949 0.557806670665741 0.5923981666564941 0.626666247844696 0.6550800204277039 0.7036705017089844 0.7571578025817871 0.7712045311927795 0.7869378924369812 0.012073375284671783 0.00885932706296444 0.010523955337703228 0.010848768055438995 0.01008647307753563 0.009362242184579372 0.010020095854997635 0.011479556560516357 0.009210384450852871 0.0082632377743721 0.010533387772738934 0.010419920086860657 0.009870797395706177 0.010666709393262863 0.009939253330230713 0.010059235617518425 0.009799132123589516 0.010169722139835358 0.010106462053954601 0.010060619562864304 0.009692485444247723 0.010208933614194393 0.009801766835153103 0.010174762457609177 0.009697594679892063 0.0099553894251585 0.01006238628178835 0.009917957708239555 
1.268960952758789 0.03945872187614441 0.323244571685791 0.48194849491119385 0.5312017798423767 0.5634447932243347 0.6422566175460815 0.6540169715881348 0.7002670764923096 0.7217094898223877 0.7450820803642273 0.7964615225791931 0.8454607725143433 0.8510680794715881 0.8709136247634888 0.022908158600330353 0.27965325117111206 0.4071934223175049 0.46273767948150635 0.5042163133621216 0.5587665438652039 0.5975658893585205 0.6290419101715088 0.6629080772399902 0.6912493109703064 0.7352823615074158 0.7889374494552612 0.7998179793357849 0.8132435083389282 0.01157781109213829 0.009167303331196308 0.009971327148377895 0.01064904872328043 0.009694687090814114 0.009102844633162022 0.01032373495399952 0.011239816434681416 0.009865700267255306 0.008062868379056454 0.010757331736385822 0.010239713825285435 0.009663243778049946 0.011747795157134533 0.010047158226370811 0.010143228806555271 0.009983341209590435 0.009846176020801067 0.009650710970163345 0.010176350362598896 0.009728442877531052 0.010109041817486286 0.00992963369935751 0.00970188993960619 0.010097496211528778 0.00991534348577261 0.00997457467019558 0.009970010258257389 
1.4873521327972412 0.04598046466708183 0.36093541979789734 0.519417941570282 0.5688146352767944 0.6026902794837952 0.6742148995399475 0.6859468817710876 0.7316891551017761 0.7536668181419373 0.7737612128257751 0.8224799633026123 0.8659133911132812 0.8712714910507202 0.8895189166069031 0.026379214599728584 0.3179401755332947 0.44484665989875793 0.5014119744300842 0.5480363368988037 0.5939282774925232 0.6322711110115051 0.6638556122779846 0.6977284550666809 0.7243003845214844 0.7684305906295776 0.8151274919509888 0.8271687626838684 0.8383463025093079 0.012033410370349884 0.008767333813011646 0.010435855016112328 0.01040539052337408 0.009958542883396149 0.009098853915929794 0.010563450865447521 0.011343703605234623 0.009821746498346329 0.008511696010828018 0.010313441976904869 0.010195664130151272 0.009535517543554306 0.011299344711005688 0.00973942968994379 0.010015239007771015 0.009975331835448742 0.009678411297500134 0.009942551143467426 0.009825166314840317 0.00998014397919178 0.009929236955940723 0.010085470974445343 0.009878215380012989 0.009973526932299137 0.010143604129552841 0.010433589108288288 0.010050090029835701 
1.7433288097381592 0.05321883410215378 0.4006544351577759 0.5555329322814941 0.6048932671546936 0.6364047527313232 0.7081577777862549 0.7166233658790588 0.7598036527633667 0.7793256044387817 0.8004240393638611 0.8453696370124817 0.8841724991798401 0.8890056014060974 0.9038165807723999 0.03063095547258854 0.35575103759765625 0.48505696654319763 0.5400342345237732 0.5819429159164429 0.6312951445579529 0.6661874055862427 0.6967512965202332 0.7285646200180054 0.7554429769515991 0.7956013083457947 0.8406063318252563 0.8499817848205566 0.8590095639228821 0.01235312968492508 0.00927929487079382 0.010756218805909157 0.01060511078685522 0.010106462053954601 0.00929040927439928 0.010403640568256378 0.011471564881503582 0.00983772985637188 0.008351399563252926 0.010705345310270786 0.010716259479522705 0.009910712018609047 0.011155200190842152 0.009819358587265015 0.010383211076259613 0.010035400278866291 0.009946036152541637 0.00997853185981512 0.01009653601795435 0.010123972781002522 0.010424699634313583 0.01003752090036869 0.009998437017202377 0.009877550415694714 0.009879302233457565 0.009910712018609047 0.009986026212573051 
2.0433595180511475 0.0612298808991909 0.4370132088661194 0.589905858039856 0.6408036947250366 0.6706194877624512 0.7360866665840149 0.7457419633865356 0.7874215841293335 0.8068743944168091 0.8254418969154358 0.8649504780769348 0.8993271589279175 0.9035969376564026 0.9165158271789551 0.035959646105766296 0.3926418423652649 0.5227861404418945 0.5791571140289307 0.6217406988143921 0.6640793085098267 0.6992106437683105 0.7299712896347046 0.7600134611129761 0.7848806977272034 0.8210956454277039 0.8597604632377625 0.8693954348564148 0.8771153688430786 0.012169291265308857 0.009043312631547451 0.01021960936486721 0.011052482761442661 0.009922562167048454 0.009565768763422966 0.010243830271065235 0.01151152141392231 0.010045512579381466 0.00807488989084959 0.010589374229311943 0.010483994148671627 0.00973908044397831 0.011563610285520554 0.009939253330230713 0.01050720177590847 0.010223614051938057 0.010133772157132626 0.00961872935295105 0.00968549121171236 0.010215863585472107 0.0099452193826437 0.010273274965584278 0.00989424530416727 0.010337436571717262 0.01011557225137949 0.010030454955995083 0.009994033724069595 
2.395026445388794 0.07071822881698608 0.47441205382347107 0.6229243874549866 0.6731531023979187 0.7020607590675354 0.7645969390869141 0.7729222178459167 0.8106787800788879 0.8279483914375305 0.8463912606239319 0.8829189538955688 0.9126039743423462 0.916436493396759 0.9286356568336487 0.042061012238264084 0.43258488178253174 0.5570871233940125 0.6159888505935669 0.6558353900909424 0.6974648833274841 0.7291702628135681 0.7588866353034973 0.7860806584358215 0.8099664449691772 0.8457377552986145 0.8787347078323364 0.8864881992340088 0.8948255777359009 0.012081368826329708 0.0092632956802845 0.010371781885623932 0.010681004263460636 0.009862595237791538 0.009310362860560417 0.01011198665946722 0.011068002320826054 0.009709862992167473 0.008587836287915707 0.010661356151103973 0.010656191036105156 0.009615345858037472 0.011359404772520065 0.009987210854887962 0.010107232257723808 0.0100834546610713 0.009942041710019112 0.009842606261372566 0.01004465576261282 0.009596599265933037 0.010220920667052269 0.009901662357151508 0.00975398626178503 0.0101094925776124 0.009907334111630917 0.010046420618891716 0.00966570433229208 
2.807216167449951 0.08189206570386887 0.510130763053894 0.6560906767845154 0.7053022384643555 0.7344905138015747 0.7909702062606812 0.7975274920463562 0.8327707052230835 0.8493867516517639 0.8669533133506775 0.8993150591850281 0.9256809949874878 0.9305428266525269 0.9387375116348267 0.05053647235035896 0.46975570917129517 0.5932340621948242 0.6525722146034241 0.6910747289657593 0.7276630997657776 0.7577281594276428 0.7852832674980164 0.8112629652023315 0.8350601196289062 0.8662748336791992 0.8963905572891235 0.9038695096969604 0.9093230366706848 0.01231316477060318 0.009167303331196308 0.01030770968645811 0.01050525065511465 0.01008647307753563 0.009338297881186008 0.010203877463936806 0.011387655511498451 0.009550029411911964 0.008419525809586048 0.010889299213886261 0.009911338798701763 0.009810926392674446 0.011647694744169712 0.009791383519768715 0.010083233937621117 0.010015377774834633 0.009981985203921795 0.009934555739164352 0.010292081162333488 0.010191892273724079 0.0099492147564888 0.009993567131459713 0.0097579937428236 0.010429413057863712 0.009959393180906773 0.010010497644543648 0.01003807783126831 
3.290344715118408 0.09354231506586075 0.5470975637435913 0.6886776685714722 0.7358010411262512 0.7626779675483704 0.8139275908470154 0.8196737766265869 0.8552270531654358 0.8690593242645264 0.8837224245071411 0.9126863479614258 0.9357615113258362 0.938355565071106 0.9477124810218811 0.05919609218835831 0.5085346698760986 0.6289774775505066 0.6860632300376892 0.7215633988380432 0.7555599212646484 0.7844399213790894 0.8112714290618896 0.8348035216331482 0.8537736535072327 0.8832670450210571 0.9104624390602112 0.9161759614944458 0.9225577712059021 0.012113340198993683 0.009003316052258015 0.010411827825009823 0.01032550260424614 0.010202408768236637 0.009414121508598328 0.010064044035971165 0.011103963479399681 0.009629946202039719 0.008283274248242378 0.010809319093823433 0.010536053217947483 0.009447705931961536 0.011711758561432362 0.009707457385957241 0.009631267748773098 0.009731054306030273 0.01015773881226778 0.009962540119886398 0.009793240576982498 0.010020095854997635 0.009721461683511734 0.009893670678138733 0.009846156463027 0.010229462757706642 0.00959097221493721 0.009906720370054245 0.010078118182718754 
3.8566205501556396 0.10962847620248795 0.5823962688446045 0.7182440757751465 0.7627108693122864 0.7881358861923218 0.8359106779098511 0.8425008654594421 0.8719051480293274 0.885051965713501 0.8999085426330566 0.9245452880859375 0.944907009601593 0.9466734528541565 0.9549772143363953 0.07057010382413864 0.5436252951622009 0.6609891057014465 0.7161654829978943 0.7502751350402832 0.7827070355415344 0.8105469346046448 0.8330029845237732 0.8553289771080017 0.8741440773010254 0.8988189101219177 0.9226884245872498 0.927504301071167 0.9334508180618286 0.01230117492377758 0.008883324451744556 0.010660110041499138 0.01080083567649126 0.009986527264118195 0.009166697040200233 0.010407635942101479 0.011263789609074593 0.009769800119102001 0.008499673567712307 0.010825315490365028 0.010564085096120834 0.009571440517902374 0.011379424482584 0.009903284721076488 0.009815254248678684 0.010151532478630543 0.009997962974011898 0.009990525431931019 0.01027611829340458 0.009672509506344795 0.009913253597915173 0.009897666983306408 0.010174762457609177 0.009929537773132324 0.010051499120891094 0.010178137570619583 0.010310351848602295 
4.520353317260742 0.1245536059141159 0.6158667802810669 0.7465639114379883 0.7890278100967407 0.8117928504943848 0.8562058210372925 0.8617357611656189 0.8886873126029968 0.900916576385498 0.9122897386550903 0.9351679086685181 0.9522626399993896 0.9544862508773804 0.9612788558006287 0.08320121467113495 0.5787879824638367 0.6922855377197266 0.7469207048416138 0.7770498394966125 0.8065463900566101 0.8326091170310974 0.8533129692077637 0.8741446137428284 0.8893719911575317 0.9131864905357361 0.9331964254379272 0.9377502799034119 0.9424777626991272 0.012121332809329033 0.00885932706296444 0.010343750938773155 0.010860751383006573 0.009858597069978714 0.009238529950380325 0.010072034783661366 0.01151152141392231 0.009494088590145111 0.008187096565961838 0.010685349814593792 0.010512026026844978 0.009914703667163849 0.011123167350888252 0.010242986492812634 0.009951244108378887 0.009915263392031193 0.010193687863647938 0.009938553906977177 0.00994089711457491 0.010255816392600536 0.009993167594075203 0.00967390090227127 0.009990422055125237 0.010065503418445587 0.0099553894251585 0.010202085599303246 0.009789829142391682 
5.298316955566406 0.1411842405796051 0.650413453578949 0.7724305391311646 0.8127891421318054 0.8348174691200256 0.8730689883232117 0.8779590129852295 0.9029868245124817 0.9139941930770874 0.9246549606323242 0.944618284702301 0.9598219394683838 0.9616175293922424 0.9668372869491577 0.0971815213561058 0.6159108281135559 0.7229587435722351 0.7734819650650024 0.8038204908370972 0.8292511701583862 0.8530974984169006 0.8718730807304382 0.8895646929740906 0.9044042825698853 0.9257416129112244 0.9436804056167603 0.946465015411377 0.9510970711708069 0.011845575645565987 0.00917530246078968 0.01021960936486721 0.010509245097637177 0.009842606261372566 0.009450037963688374 0.01072725560516119 0.011455582454800606 0.009709862992167473 0.008675998076796532 0.010369428433477879 0.010872437618672848 0.009822900407016277 0.011747795157134533 0.00976740475744009 0.009863249957561493 0.00987121369689703 0.010033912025392056 0.010050492361187935 0.009885027073323727 0.010299763642251492 0.010105046443641186 0.009817750193178654 0.0100224819034338 0.010085498914122581 0.009927356615662575 0.010098309256136417 0.009941982105374336 
6.210169315338135 0.16004884243011475 0.6790676116943359 0.7983211278915405 0.8336624503135681 0.8548924922943115 0.8887293934822083 0.895235538482666 0.9158327579498291 0.9247894883155823 0.9344808459281921 0.9529243111610413 0.9649161100387573 0.9672536849975586 0.9719721674919128 0.11270718276500702 0.6465731263160706 0.7510428428649902 0.7979523539543152 0.8264968991279602 0.8495904207229614 0.8720199465751648 0.8883229494094849 0.9045483469963074 0.9172006845474243 0.9359040856361389 0.9506964087486267 0.9547748565673828 0.9577304124832153 0.012421069666743279 0.009327291510999203 0.010283682495355606 0.010569160804152489 0.009758652187883854 0.009454028680920601 0.010048062540590763 0.011427612043917179 0.00964592956006527 0.008515702560544014 0.010697347111999989 0.010355846956372261 0.009248134680092335 0.011155200190842152 0.010059148073196411 0.01029121782630682 0.00982315931469202 0.009993968531489372 0.009378860704600811 0.009960850700736046 0.00992820505052805 0.009777401573956013 0.010069487616419792 0.00992630422115326 0.009813566692173481 0.00991534348577261 0.009990540333092213 0.009998038411140442 
7.278953552246094 0.17947794497013092 0.7097139358520508 0.8211151957511902 0.8547881245613098 0.8723980784416199 0.9038044214248657 0.9080187082290649 0.9273692965507507 0.9348239302635193 0.9439473748207092 0.9592539072036743 0.9704458117485046 0.9716350436210632 0.9756324887275696 0.1305709034204483 0.679543673992157 0.7788352370262146 0.8228071928024292 0.8473443388938904 0.8688071370124817 0.887466311454773 0.9033913016319275 0.9169893264770508 0.9287514090538025 0.9446302652359009 0.958803117275238 0.9605552554130554 0.9637683629989624 0.012257213704288006 0.009079310111701488 0.010319722816348076 0.01077287457883358 0.010030503384768963 0.008715745061635971 0.010339716449379921 0.011247807182371616 0.00957000907510519 0.008227170445024967 0.010509394109249115 0.010824383236467838 0.010094317607581615 0.011519565246999264 0.010055151768028736 0.009759258478879929 0.009771100245416164 0.009902097284793854 0.009982530027627945 0.010204285383224487 0.010100001469254494 0.009693492203950882 0.009885678999125957 0.010170754976570606 0.0098335612565279 0.01011557225137949 0.010453545488417149 0.009966005571186543 
8.531679153442383 0.20125310122966766 0.7387721538543701 0.8412683010101318 0.8720123171806335 0.8882387280464172 0.9159767031669617 0.9206176996231079 0.9366313219070435 0.9435731172561646 0.9516611099243164 0.9650673270225525 0.9745331406593323 0.9758400917053223 0.9795365333557129 0.15065257251262665 0.7104460000991821 0.8018970489501953 0.8442332744598389 0.8656944036483765 0.8848443627357483 0.9034813642501831 0.9155324101448059 0.9276124238967896 0.9387249946594238 0.9525962471961975 0.9643208384513855 0.9665681719779968 0.9690430760383606 0.011973462998867035 0.009211299940943718 0.01050393283367157 0.010716953314840794 0.009762650355696678 0.009370223619043827 0.01032773032784462 0.011311737820506096 0.009785783477127552 0.008780190721154213 0.01068934891372919 0.010564085096120834 0.009854831732809544 0.011755802668631077 0.010055151768028736 0.010099232196807861 0.010259655304253101 0.009890113957226276 0.010094468481838703 0.010144424624741077 0.010203877463936806 0.010017141699790955 0.010161391459405422 0.009986414574086666 0.009893546812236309 0.009767173789441586 0.009850840084254742 0.009645684622228146 
10.0 0.22338058054447174 0.7647621035575867 0.8590001463890076 0.8873458504676819 0.9028187394142151 0.9265653491020203 0.930933952331543 0.9447040557861328 0.9515814781188965 0.9583807587623596 0.9706447124481201 0.9779891967773438 0.9791392087936401 0.982265830039978 0.1722676008939743 0.7384760975837708 0.8232647776603699 0.8620583415031433 0.8838643431663513 0.8991495966911316 0.914906919002533 0.9262840747833252 0.9374186396598816 0.9470815658569336 0.9595779776573181 0.9687397480010986 0.9714867472648621 0.9734746217727661 0.011849571950733662 0.008727336302399635 0.010251645930111408 0.010285559110343456 0.010022507980465889 0.00942609366029501 0.010127968154847622 0.011411629617214203 0.00937820877879858 0.008323348127305508 0.010677351616322994 0.010760310105979443 0.010018480010330677 0.01157562155276537 0.009923267178237438 0.010339214466512203 0.010271668434143066 0.010141761042177677 0.009958542883396149 0.010228229686617851 0.010040072724223137 0.010137011297047138 0.01010944601148367 0.0100224819034338 0.010197470895946026 0.009554930962622166 0.010042428970336914 0.009982021525502205 


==> figures/level/NN_loss/SNRsweep_rmse.txt <==
SNR rmse_h0 rmse_h1 rmse_h2 rmse_h3 rmse_h4 rmse_h5 rmse_h6 rmse_h7 rmse_h8 rmse_h9 rmse_h10 rmse_h11 rmse_h12 rmse_h13 rmse_esprit CRB0 CRB1 CRB2 CRB3 CRB4 CRB5 CRB6 CRB7 CRB8 CRB9 CRB10 CRB11 CRB12 CRB13 
0.10000000149011612 0.20407637299236198 0.2030368301795536 0.19936574860636597 0.19685605465089961 0.19136196714134315 0.18739009656142186 0.18426831076214203 0.18021589830172083 0.17623975084819446 0.17511817058803797 0.16917312565305387 0.1613654566837995 0.1584408763190929 0.15612731527844376 0.0 5.242104661016904e-10 1.5914733557273694e-10 1.2395398017995055e-10 1.1407016356341108e-10 1.055873285199486e-10 9.453278847201967e-11 8.927591605853608e-11 8.419146728532121e-11 7.955891726035494e-11 7.589343228950779e-11 7.315430537596636e-11 6.827929684782485e-11 6.632851436857452e-11 6.431707257184233e-11 
0.11721021682024002 0.20302996796585876 0.20061611516833716 0.19581676237189646 0.1927915964588834 0.1871953316834956 0.18224969903047197 0.17979707693915922 0.17472781190483055 0.17094562424038162 0.1682997093330345 0.16207632049546009 0.1542929455703451 0.151509894503125 0.14861036574789793 0.0 4.841979749595868e-10 1.4699976827651214e-10 1.1449268693909813e-10 1.0536329357222298e-10 9.752794834964594e-11 8.731718919984509e-11 8.246156857369394e-11 7.776521095627733e-11 7.348626039804121e-11 7.010055765572388e-11 6.75705055565337e-11 6.306760211051034e-11 6.126572159290187e-11 5.940781160824931e-11 
0.137382373213768 0.20249168077204793 0.19820325685285453 0.1921157144599633 0.1881341541635778 0.18281369168145833 0.17749488331243424 0.17426850758756537 0.1689111090639595 0.1654148563550993 0.1623375562123317 0.15605951261162745 0.14767585023843835 0.14452006966933204 0.14142984962591054 0.0 4.4723951040175696e-10 1.3577939140541772e-10 1.0575355136305445e-10 9.732099637593434e-11 9.008371654404902e-11 8.065233629504308e-11 7.616734213923427e-11 7.182945416897124e-11 6.787711288304352e-11 6.474983727998305e-11 6.24129008471473e-11 5.825370208745429e-11 5.658935840316504e-11 5.487326070593634e-11 
0.16102619469165802 0.20234175206085403 0.19547190836695916 0.18847504056800318 0.18485505478213282 0.17903367589464597 0.17313750371640357 0.16897614148169648 0.1633950747044261 0.15919513861433324 0.15604590557152875 0.14953646912828888 0.13990116592331078 0.13698838076647296 0.13441677137337493 0.0 4.1310209508446023e-10 1.254154653576583e-10 9.76814718142745e-11 8.9892566560386e-11 8.32077030472495e-11 7.449621120051162e-11 7.03535524435491e-11 6.634677139729556e-11 6.269611082849757e-11 5.980753803212786e-11 5.7648977060675856e-11 5.38072452866517e-11 5.226993907165684e-11 5.068483040055193e-11 
0.18873916566371918 0.20220062945805137 0.19312989460196173 0.18481722468083137 0.17997542408886455 0.17401191018198262 0.1675608083585516 0.1630878105741286 0.15830989460772224 0.1530880657241814 0.14945786899828276 0.14223019723875988 0.13306317094648928 0.12967352389666129 0.12635184729974533 0.0 3.8157038663295675e-10 1.1584261705587211e-10 9.022553088965e-11 8.303114720816388e-11 7.685653450966847e-11 6.880998343662385e-11 6.498353103420771e-11 6.128258171269587e-11 5.7910571922096535e-11 5.524248151123273e-11 5.3248682660110684e-11 4.970018699422452e-11 4.8280221692784435e-11 4.6816103119724434e-11 
0.22122162580490112 0.20226017540537175 0.19043658317405318 0.18105098428405966 0.17555667518793205 0.16900082045664916 0.16289640594762647 0.15778640918528405 0.15223183555955558 0.14737333133268896 0.14336899665330038 0.13610017349640624 0.12593211639341403 0.12301753466342595 0.11922023021084065 0.0 3.524454253073555e-10 1.0700043923068353e-10 8.333868656605561e-11 7.669344675541228e-11 7.099013341970478e-11 6.355777041899945e-11 6.002338837807132e-11 5.660492998284189e-11 5.3490302577342975e-11 5.102586634885697e-11 4.918425208855766e-11 4.590660997704201e-11 4.459502933371303e-11 4.324266677369832e-11 
0.2592943608760834 0.20216118039864672 0.18759603822358864 0.17657658997582337 0.17107228836902416 0.16430835808002317 0.15744343602876537 0.15248146923621855 0.14647616681307907 0.14168295658527083 0.13686265864757194 0.12865922841388047 0.11914714029351485 0.11553390819637578 0.11183351277591864 0.0 3.2554356810490257e-10 9.883319022991824e-11 7.697751890788252e-11 7.08395035232702e-11 6.557151890319883e-11 5.870646359675872e-11 5.54418545511073e-11 5.2284327059846016e-11 4.9407435231015454e-11 4.713110605878279e-11 4.5430061333154845e-11 4.240259813459336e-11 4.1191130514504494e-11 3.9941992106259156e-11 
0.3039195239543915 0.2023170799736301 0.18421565905008988 0.17203215978210362 0.16593880839649192 0.1591033459944383 0.15180628676203003 0.14594536477283976 0.1406776740181687 0.13514949197356144 0.13049885922057566 0.12189888169982047 0.11166744638091895 0.10881877284590644 0.10555095471305453 0.0 3.006951182212439e-10 9.128933969371091e-11 7.110189315217738e-11 6.543238530673889e-11 6.05665036314553e-11 5.422545011770272e-11 5.1210028442050095e-11 4.829350992192851e-11 4.563621003383862e-11 4.3533631506319333e-11 4.196242583341068e-11 3.9166046603769066e-11 3.804704862876775e-11 3.6893255217836773e-11 
0.35622477531433105 0.20228139218390653 0.1806221784549493 0.16762171425148603 0.16096383684821763 0.15373811469427787 0.14575231095210997 0.14075048464019163 0.13453461709278197 0.12887244792838537 0.12471870720197593 0.11558469362998054 0.10482356744190387 0.10204921155388554 0.09893371459842702 0.0 2.777433183382357e-10 8.432130398146401e-11 6.567474715465509e-11 6.043798982323152e-11 5.594351614569373e-11 5.008646941779294e-11 4.730121182987969e-11 4.4607309572254475e-11 4.2152838103504207e-11 4.021074676181907e-11 3.875947058931926e-11 3.617653626825461e-11 3.5142950287053015e-11 3.407722512499336e-11 
0.41753190755844116 0.20211408387704885 0.177446582993703 0.16240350627655123 0.15513413856586228 0.14776065505928151 0.1399014654881551 0.13440477046981508 0.12895198213095554 0.12254269561391797 0.11823437309214722 0.10889044785208052 0.09870639265985251 0.09544746153767135 0.09284606399753285 0.0 2.5654338664270414e-10 7.788512810022717e-11 6.06618470769443e-11 5.58248064494228e-11 5.167339138110366e-11 4.626340929245407e-11 4.3690747824130524e-11 4.120246853976309e-11 3.8935344897278564e-11 3.7141492154172245e-11 3.580099036374003e-11 3.3415210093824034e-11 3.246051604160164e-11 3.1476137937151707e-11 
0.48939013481140137 0.2022734637784018 0.1732147625156745 0.15754647021632737 0.14951538564818523 0.14200893864738903 0.1339062574224125 0.12876539048084537 0.1223453931832102 0.11709509623807081 0.11149286746377139 0.10268592761844822 0.09252920125588984 0.0893514872013064 0.0872057963771897 0.0 2.3696166259977534e-10 7.194022609337331e-11 5.6031582981049423e-11 5.156374772217793e-11 4.7729207173234194e-11 4.2732165043858706e-11 4.035587198502752e-11 3.8057520883048164e-11 3.596344557816513e-11 3.430651524600995e-11 3.306833368277027e-11 3.08646567848942e-11 2.9982834213444674e-11 2.90735924355158e-11 
0.573615312576294 0.20209096930192155 0.16897126367842916 0.15206324600353452 0.14404489548251248 0.13606392172209503 0.12847549542418576 0.12233068164366374 0.11701435570060909 0.11059115992092282 0.10567341919966076 0.09632201936496443 0.08622540127476132 0.08349042728225183 0.0806727574398269 0.0 2.1887457907001862e-10 6.644908644596421e-11 5.175473749746373e-11 4.762792944242498e-11 4.40860766871015e-11 3.947045253899626e-11 3.7275541268341136e-11 3.5152620916313456e-11 3.3218384848259295e-11 3.168792701538281e-11 3.0544254005914443e-11 2.8508782630203504e-11 2.7694268841557304e-11 2.6854428522225435e-11 
0.6723357439041138 0.20158259121617753 0.16460929305731314 0.14653517160234306 0.13804384180740273 0.13021743663119112 0.1222742970349694 0.11673748713672084 0.11026661903470603 0.10515765385448783 0.09930008666954551 0.08964189887874634 0.08042140396503472 0.0776069722079168 0.07535185558248252 0.0 2.0216807042482794e-10 6.137708405324047e-11 4.780434305555004e-11 4.3992529642207163e-11 4.072102352039769e-11 3.645770766343341e-11 3.443033097747134e-11 3.2469451930775444e-11 3.0682853354254085e-11 2.9269215082978997e-11 2.821283725151074e-11 2.6332732323015213e-11 2.5580389743803594e-11 2.4804653294858034e-11 
0.7880463004112244 0.20145801453103288 0.15951882842684145 0.14122101522234057 0.13181900339511446 0.1237715957623523 0.11629823002736328 0.11011648457990579 0.10326823326386277 0.09845042597962843 0.0937447447098559 0.08423397212391218 0.07494690351727035 0.07306521652076989 0.07066306499390794 0.0 1.8673677418934682e-10 5.6692230265962027e-11 4.415548326391906e-11 4.0634622194149835e-11 3.7612827120938675e-11 3.367492522360921e-11 3.180229735782813e-11 2.999109028069414e-11 2.8340861043676376e-11 2.7035124180454938e-11 2.6059378338393412e-11 2.432277992646283e-11 2.3627862743040544e-11 2.291133832032467e-11 
0.9236708283424377 0.2008548293754814 0.15400361911938013 0.13488181261033932 0.12539405105045878 0.11779360985901664 0.10997283559496025 0.10465027090234409 0.09816573753703864 0.09262346895589603 0.08765332187345012 0.07883884222863745 0.07002129452771606 0.06750721091037824 0.06552843570510042 0.0 1.7248331214350974e-10 5.236495969105353e-11 4.078513180612217e-11 3.753301560244935e-11 3.474187142019741e-11 3.11045467087127e-11 2.9374854072927534e-11 2.770189421760327e-11 2.6177627105734198e-11 2.4971554981494007e-11 2.4070288028429017e-11 2.246624204532257e-11 2.18243680735443e-11 2.116253413704425e-11 
1.0826367139816284 0.20031757808027217 0.14874462303292668 0.12918070994325198 0.11938882598525022 0.1117387693648203 0.10394524545248078 0.09842057101440684 0.09228152313347017 0.0868784853095462 0.08199927297130302 0.07313333687982954 0.06507701983320568 0.06300719295156908 0.06089630736784675 0.0 1.5931780150698788e-10 4.836798546539802e-11 3.767203628185693e-11 3.4668152071069634e-11 3.209005280234676e-11 2.8730361932939016e-11 2.7132695535145556e-11 2.5587431873888667e-11 2.4179510065589967e-11 2.3065496623208777e-11 2.223302240343937e-11 2.0751412763684187e-11 2.0158531932511317e-11 1.9547215726972035e-11 
1.268960952758789 0.19891284381817803 0.14296438205279327 0.12308060093033822 0.11322654027826103 0.10609193643022719 0.09816531061000644 0.09268972736095174 0.0873780989452086 0.08133086297944152 0.07737300878097982 0.06922318464802621 0.060878592913484894 0.05915662887538062 0.057532976324567636 0.0 1.4715721499043455e-10 4.467610019804044e-11 3.479656370009896e-11 3.202196165571586e-11 2.964064754194753e-11 2.6537398969970934e-11 2.5061680751566054e-11 2.363436633145374e-11 2.2333909798978843e-11 2.130492851885953e-11 2.053599562613678e-11 1.916747565630328e-11 1.861984915708601e-11 1.8055193836033743e-11 
1.4873521327972412 0.19775260642295617 0.1372774696776113 0.11762070851042622 0.10709271719495485 0.099917202624793 0.09292630601160934 0.08747398913728278 0.08223419120085984 0.07658861551775199 0.07175300470940768 0.06438662609766449 0.05682773555486344 0.05547893004286978 0.05338351849150959 0.0 1.359248157284398e-10 4.126600862649498e-11 3.214056837077945e-11 2.9577750459096235e-11 2.7378199117491407e-11 2.45118195600975e-11 2.3148742497685526e-11 2.1830372545886034e-11 2.062917958946449e-11 1.9678739640931556e-11 1.8968499229404978e-11 1.770443706926819e-11 1.719861019259708e-11 1.667705478852677e-11 
1.7433288097381592 0.19616777079249068 0.13124053869887012 0.11151955275442009 0.1016550467725129 0.09439726745251617 0.08742562841619618 0.08229550305409476 0.07720550707859775 0.0725472863732234 0.06796988837067115 0.06026718698108803 0.05337233450948805 0.05191026807585398 0.05058046683257001 0.0 1.255497997574107e-10 3.811621095426101e-11 2.9687307383106774e-11 2.7320107106322716e-11 2.5288446141952027e-11 2.2640854308370497e-11 2.1381819741484434e-11 2.0164080153117023e-11 1.90545724605016e-11 1.8176679223015843e-11 1.752065075869513e-11 1.6353072779597225e-11 1.5885855767434163e-11 1.5404110288751938e-11 
2.0433595180511475 0.1943816509826161 0.12486247603778722 0.10617022447096092 0.09532515176070183 0.08905460172063928 0.0825721358614879 0.07737300276258512 0.07245780547331628 0.06770495794514766 0.0644369755366541 0.056690783735589986 0.05063063265303797 0.049021281616710835 0.04760724825705146 0.0 1.1596669668963307e-10 3.5206835355182116e-11 2.742130246876131e-11 2.5234789496203957e-11 2.3358202641288233e-11 2.091269876503322e-11 1.9749765239135498e-11 1.862497485788067e-11 1.7600154974534788e-11 1.6789269720930596e-11 1.6183315490037915e-11 1.5104858522987645e-11 1.4673303494647166e-11 1.4228328952086833e-11 
2.395026445388794 0.19244615122114808 0.11930389629703927 0.10066951131525106 0.09090056001736725 0.08387094422638383 0.07799871490028147 0.07284982170397836 0.06875705168062245 0.06408667064802173 0.060728657770369295 0.05368886841028138 0.04775804753279236 0.04638979048346127 0.044553960480194034 0.0 1.0711505543825393e-10 3.25195256607242e-11 2.5328256479284712e-11 2.330863811890919e-11 2.1575289392301433e-11 1.9316449579515612e-11 1.82422815641981e-11 1.7203345639994982e-11 1.6256748887835926e-11 1.5507758605256586e-11 1.494805610816504e-11 1.3951916719416085e-11 1.355330199391872e-11 1.3142291795342748e-11 
2.807216167449951 0.19006031109691887 0.11390358472382443 0.09600851904085818 0.08589247586152508 0.07932037242619251 0.07381711062765317 0.06925800470302912 0.06538800434845281 0.06119880290945362 0.0576414667311323 0.05096560036971898 0.045505758881790516 0.043693780273941434 0.04281787365886423 0.0 9.893904980643363e-11 3.0037338284639714e-11 2.3394971737979956e-11 2.1529508683657677e-11 1.9928465460556725e-11 1.7842041128289495e-11 1.6849862897524436e-11 1.5890227852644154e-11 1.5015885127972243e-11 1.4324063835896773e-11 1.3807083416390603e-11 1.2886978226790878e-11 1.2518789437677755e-11 1.2139151627000682e-11 
3.290344715118408 0.1872211906638232 0.10864684707312516 0.09117136041484575 0.08138089720116565 0.07503616533936903 0.07031044029821812 0.06609276801252331 0.06240063830628627 0.057715889070858825 0.055316957537275405 0.04829177007288335 0.043475168707922236 0.04252568255854153 0.040536401207623585 0.0 9.138711601384687e-11 2.774461299425467e-11 2.160925355210774e-11 1.9886179495435504e-11 1.840734331133e-11 1.6480173093362306e-11 1.5563727782330814e-11 1.4677340395627217e-11 1.3869735171306897e-11 1.3230720518756624e-11 1.275320060370871e-11 1.1903326142157138e-11 1.156324080815776e-11 1.1212580514931795e-11 
3.8566205501556396 0.1843727002566173 0.10404825384409631 0.08692608707271156 0.07750246147411458 0.07175602888362798 0.06726062103094416 0.06230771579079644 0.05987216150839064 0.055485558397703284 0.052760596732010875 0.046173304968925105 0.041985728909365916 0.04097838215246891 0.0389836200371534 0.0 8.441161165874767e-11 2.562688914412701e-11 1.9959836624820657e-11 1.8368283717566413e-11 1.7002325108129057e-11 1.522225426532542e-11 1.4375760206248071e-11 1.355703099657384e-11 1.2811069504535086e-11 1.2220830021484309e-11 1.177975864757195e-11 1.0994754895319154e-11 1.068062784817637e-11 1.0356733184447956e-11 
4.520353317260742 0.18145143233738054 0.09941207756354198 0.08304439187486894 0.07390083121239913 0.06849925171789722 0.06482926703918443 0.05965181934435189 0.057027006562975914 0.05324689942918001 0.05110758225997523 0.044927467122514594 0.040449829543626005 0.03952900116115916 0.03759423618119204 0.0 7.796855857380378e-11 2.3670814183309436e-11 1.843632179420921e-11 1.696625079529952e-11 1.5704554561837044e-11 1.4060355035713798e-11 1.3278472880301263e-11 1.2522236108787833e-11 1.1833213217205248e-11 1.1288026481836478e-11 1.088062157336267e-11 1.015553624543839e-11 9.865386387507503e-12 9.566214247266294e-12 
5.298316955566406 0.17832583223555407 0.09520925847813701 0.07944766316071881 0.07074926080313367 0.06554146371494947 0.062120764140979515 0.0576520406244775 0.05519014568200097 0.05162471400962775 0.04927976351726398 0.04280627483857891 0.03895704668234651 0.038165512157481235 0.03636880757834037 0.0 7.201727527709263e-11 2.1864039313635583e-11 1.7029091696324407e-11 1.5671229656402132e-11 1.4505837820332253e-11 1.2987138796258602e-11 1.2264937396839374e-11 1.1566423296198745e-11 1.0929992918912181e-11 1.0426419676209173e-11 1.0050112194918305e-11 9.380371888501655e-12 9.112368853292142e-12 8.83603222518894e-12 
6.210169315338135 0.17578489511737114 0.09173586014819095 0.07671913077440572 0.06825533510955852 0.06317562144363109 0.060261312536536035 0.05544405886313355 0.0534163851389915 0.04987567396099968 0.04818821737575529 0.041449030894518055 0.038459981393001066 0.03705371585157534 0.03537492493829582 0.0 6.652026041892072e-11 2.019517602296085e-11 1.5729275705032747e-11 1.4475058367745688e-11 1.3398619985612733e-11 1.1995841960492532e-11 1.1328765251998262e-11 1.0683568441018215e-11 1.0095716052782062e-11 9.63058035444875e-12 9.282995755440336e-12 8.664376168045228e-12 8.416829529493917e-12 8.161585446856454e-12 
7.278953552246094 0.17298277492229383 0.08870946595698649 0.07411352654228862 0.06562426799411329 0.06028135206308816 0.058205572419266056 0.05345683026720258 0.05178277745149445 0.048636025203925154 0.047061553907890165 0.04068292920114222 0.0372217478395589 0.03634574050302822 0.034770610470614215 0.0 6.144282528500077e-11 1.8653695266977656e-11 1.4528674002129004e-11 1.3370189745453337e-11 1.2375914692489296e-11 1.1080209493036626e-11 1.0464050310704997e-11 9.868100846183307e-12 9.325118789202529e-12 8.895486570546102e-12 8.574432811913616e-12 8.00303186524019e-12 7.774380179502352e-12 7.538618991302327e-12 
8.531679153442383 0.1702952721832978 0.08586528572462948 0.07180763760137501 0.06338835603185426 0.05891361152312925 0.05668769721992615 0.05213044191816247 0.050953732599801925 0.04745619793369949 0.0459883954759503 0.04009895235977949 0.036658553991326066 0.03585250485333678 0.03400336836466694 0.0 5.675294744432129e-11 1.722987408049655e-11 1.3419711959060874e-11 1.2349654193943195e-11 1.1431271379361761e-11 1.0234466435935047e-11 9.66533798290603e-12 9.114876865797137e-12 8.6133404405723e-12 8.216501106295314e-12 7.919953271431913e-12 7.392167065769383e-12 7.180968412992092e-12 6.963202309053884e-12 
10.0 0.1678701377428671 0.08412266590074388 0.07054515269913506 0.061894467408859635 0.057217034809655 0.0556159585431705 0.05103941090539481 0.05021832769705361 0.04674462725274828 0.04525668862967519 0.03884487625942151 0.03625166522303723 0.03535715784662197 0.03346244787650133 0.0 5.242104487770709e-11 1.5914733917396066e-11 1.2395397965641037e-11 1.140701641754458e-11 1.0558732868174692e-11 9.453278905259159e-12 8.927591762334585e-12 8.419146777746738e-12 7.955891864467085e-12 7.58934346928256e-12 7.315430655977357e-12 6.827929597276912e-12 6.6328514127921845e-12 6.43170734495071e-12 


==> figures/level/NN_loss/ws_beamgain.txt <==
comm sens total ws 
265.1666259765625 2.721174478530884 304.6049499511719 0.01 
232.79660034179688 32.481773376464844 295.4632873535156 0.05 
207.504638671875 54.043521881103516 288.52886962890625 0.1 
192.56063842773438 66.55393981933594 284.6199645996094 0.15 
179.65261840820312 77.33480834960938 281.1190185546875 0.2 
155.59829711914062 97.10153198242188 274.750732421875 0.3 
137.87184143066406 111.8768539428711 269.84197998046875 0.4 
121.41400146484375 125.33120727539062 265.4815673828125 0.5 
103.7585678100586 139.9836883544922 260.90301513671875 0.6 
88.10484313964844 152.74331665039062 256.67266845703125 0.7 
68.76782989501953 168.4426727294922 251.73382568359375 0.8 
43.10573959350586 188.92117309570312 244.99307250976562 0.9 
24.451377868652344 203.680419921875 240.132568359375 0.95 
4.902434349060059 218.656494140625 235.17135620117188 0.99 


==> figures/level/NN_originloss/SNRsweep_BMI_vs_rmse.txt <==
tensor(0.1000)_tensor(1.)bmi tensor(0.1172)_tensor(1.2893)bmi tensor(0.1374)_tensor(1.6622)bmi tensor(0.1610)_tensor(2.1431)bmi tensor(0.1887)_tensor(2.7630)bmi tensor(0.2212)_tensor(3.5622)bmi tensor(0.2593)_tensor(4.5927)bmi tensor(0.3039)_tensor(5.9213)bmi tensor(0.3562)_tensor(7.6341)bmi tensor(0.4175)_tensor(9.8425)bmi tensor(0.4894)_tensor(12.6896)bmi tensor(0.5736)_tensor(16.3604)bmi tensor(0.6723)_tensor(21.0930)bmi tensor(0.7880)_tensor(27.1946)bmi tensor(0.9237)_tensor(35.0613)bmi tensor(1.0826)_tensor(45.2035)bmi tensor(1.2690)_tensor(58.2797)bmi tensor(1.4874)_tensor(75.1384)bmi tensor(1.7433)_tensor(96.8739)bmi tensor(2.0434)_tensor(124.8969)bmi tensor(2.3950)_tensor(161.0262)bmi tensor(2.8072)_tensor(207.6067)bmi tensor(3.2903)_tensor(267.6618)bmi tensor(3.8566)_tensor(345.0891)bmi tensor(4.5204)_tensor(444.9140)bmi tensor(5.2983)_tensor(573.6154)bmi tensor(6.2102)_tensor(739.5467)bmi tensor(7.2790)_tensor(953.4777)bmi tensor(8.5317)_tensor(1229.2924)bmi tensor(10.)_tensor(1584.8933)bmi tensor(0.1000)_tensor(1.)rmse tensor(0.1172)_tensor(1.2893)rmse tensor(0.1374)_tensor(1.6622)rmse tensor(0.1610)_tensor(2.1431)rmse tensor(0.1887)_tensor(2.7630)rmse tensor(0.2212)_tensor(3.5622)rmse tensor(0.2593)_tensor(4.5927)rmse tensor(0.3039)_tensor(5.9213)rmse tensor(0.3562)_tensor(7.6341)rmse tensor(0.4175)_tensor(9.8425)rmse tensor(0.4894)_tensor(12.6896)rmse tensor(0.5736)_tensor(16.3604)rmse tensor(0.6723)_tensor(21.0930)rmse tensor(0.7880)_tensor(27.1946)rmse tensor(0.9237)_tensor(35.0613)rmse tensor(1.0826)_tensor(45.2035)rmse tensor(1.2690)_tensor(58.2797)rmse tensor(1.4874)_tensor(75.1384)rmse tensor(1.7433)_tensor(96.8739)rmse tensor(2.0434)_tensor(124.8969)rmse tensor(2.3950)_tensor(161.0262)rmse tensor(2.8072)_tensor(207.6067)rmse tensor(3.2903)_tensor(267.6618)rmse tensor(3.8566)_tensor(345.0891)rmse tensor(4.5204)_tensor(444.9140)rmse tensor(5.2983)_tensor(573.6154)rmse tensor(6.2102)_tensor(739.5467)rmse tensor(7.2790)_tensor(953.4777)rmse tensor(8.5317)_tensor(1229.2924)rmse tensor(10.)_tensor(1584.8933)rmse 
2.039154291152954 2.3385634422302246 2.5958194732666016 2.822582960128784 3.01708984375 3.184615135192871 3.3300132751464844 3.452125072479248 3.559281349182129 3.644304037094116 3.7159037590026855 3.7762153148651123 3.8186473846435547 3.8554608821868896 3.8854827880859375 3.9087724685668945 3.92665958404541 3.9402108192443848 3.9526824951171875 3.9600791931152344 3.967193126678467 3.973015546798706 3.977508306503296 3.9809353351593018 3.9837777614593506 3.986440896987915 3.987928867340088 3.989839553833008 3.990750312805176 3.9915103912353516 0.20293937050533326 0.20271819900924723 0.20273131954411722 0.20304315091717948 0.20339717419904 0.20419832153706993 0.20489261956466984 0.20568295253501212 0.20654457398280063 0.20693232314046905 0.20720601352985032 0.2077930487944453 0.20727229930428154 0.20666260557324845 0.20550132863051465 0.20464174982376213 0.20288066657432458 0.20105832793484701 0.19908651002022348 0.1970933312846657 0.19490650896193104 0.19297787571382963 0.19074073233157754 0.18900662337346036 0.1873828800305469 0.185852080847827 0.18447545555822056 0.18346462375781106 0.1826236948088078 0.18162388878290084 
1.635695219039917 2.023587942123413 2.359484910964966 2.6330666542053223 2.863131046295166 3.0554184913635254 3.218879222869873 3.360243320465088 3.480299234390259 3.5808472633361816 3.660080671310425 3.729583501815796 3.78402042388916 3.829061269760132 3.8646767139434814 3.8900704383850098 3.911749839782715 3.928389549255371 3.9426541328430176 3.9528861045837402 3.9609014987945557 3.967045545578003 3.972752094268799 3.977822780609131 3.9804205894470215 3.9836816787719727 3.9850549697875977 3.9869141578674316 3.98836612701416 3.989504337310791 0.2130208710683651 0.20876373694101205 0.20538991206100893 0.20252746946140485 0.2002456043620587 0.197444985308497 0.19530827517708454 0.19271262696784017 0.18984337559415843 0.18677440954941452 0.18339066737800883 0.17992058439201833 0.17608027455710962 0.17213530768902244 0.1683094483891102 0.16416249747254882 0.16062149647962545 0.15738834326885295 0.15383652932925615 0.15125630532079237 0.14833539035684357 0.146510903817253 0.14437965871676187 0.14257221340308768 0.14189891506493382 0.14074458891773017 0.14001415621763277 0.13955109544829442 0.13910778465591647 0.13893485988994891 
1.6744402647018433 2.0825886726379395 2.3927059173583984 2.643897533416748 2.854613780975342 3.039855480194092 3.202510356903076 3.3443515300750732 3.4651522636413574 3.5702667236328125 3.654545783996582 3.7262134552001953 3.7775793075561523 3.823890447616577 3.8587985038757324 3.8874311447143555 3.9098362922668457 3.9266772270202637 3.941784381866455 3.953007221221924 3.960904359817505 3.9675464630126953 3.9734463691711426 3.9774999618530273 3.9809255599975586 3.9837515354156494 3.9860634803771973 3.987849712371826 3.988774538040161 3.9901506900787354 0.2140245076734283 0.2081954271135205 0.20414156727038682 0.20049828654434665 0.19715261527106234 0.1935296705536627 0.19018047360275508 0.1866225733116981 0.18267812069304706 0.17869785657025755 0.1742313669109421 0.16990798586501893 0.16552867157440093 0.16161532550210672 0.15742500884200095 0.15362203879835265 0.14993218736829017 0.1468156184725568 0.1437789955128229 0.14088080901639663 0.13851310479183818 0.13642034663173397 0.13438839568413652 0.13291723665525781 0.1315814281334856 0.13049230762625294 0.12923955453513805 0.12851293845107933 0.12789698903603033 0.12739367705719568 
1.690084457397461 2.0455589294433594 2.333700656890869 2.5815629959106445 2.7922422885894775 2.9796864986419678 3.1511151790618896 3.294440746307373 3.4238009452819824 3.5343379974365234 3.6229138374328613 3.6997432708740234 3.760507106781006 3.808657169342041 3.8486948013305664 3.8777239322662354 3.900960922241211 3.9199671745300293 3.9366238117218018 3.9479241371154785 3.9567389488220215 3.965395927429199 3.9709017276763916 3.976166248321533 3.9789011478424072 3.982940196990967 3.984715223312378 3.9874768257141113 3.9886245727539062 3.990070104598999 0.21674235405850395 0.21137384917759747 0.20635213671043173 0.20174490230943481 0.19723252689185047 0.19287390405080243 0.1882084634577186 0.18318146209501476 0.1780471250893015 0.17292447895954868 0.16777176728488588 0.16264780090403877 0.15718115275215902 0.15220463342979443 0.1472988248076696 0.1431026933499052 0.1387216317542849 0.13512193872722933 0.1320017372530892 0.12920426829555706 0.12650925729072982 0.12459987063021358 0.1227152457770259 0.12147189134442268 0.11976687202376729 0.11903143006153663 0.11792050631992362 0.11746659422872939 0.11704622335867468 0.1162401571324023 
0.8793456554412842 1.565854787826538 2.0602593421936035 2.409299373626709 2.666271209716797 2.8754632472991943 3.0562660694122314 3.219740390777588 3.362726926803589 3.4807701110839844 3.5775036811828613 3.659101724624634 3.730480670928955 3.778651475906372 3.8234305381774902 3.8583273887634277 3.8835930824279785 3.9058494567871094 3.9234611988067627 3.936432123184204 3.9491422176361084 3.956568717956543 3.963686943054199 3.9699254035949707 3.9738929271698 3.9771809577941895 3.980229139328003 3.98236083984375 3.98345947265625 3.985854148864746 0.206893119076159 0.20347888087656196 0.20005972387740784 0.1962116810114157 0.1924276444921112 0.18839643682579846 0.1844000257868035 0.17992083285415436 0.17567030266384953 0.17127663862002468 0.16647978577180264 0.1621291079633088 0.15738940247169123 0.15274615815508621 0.1482805375864905 0.14430063123001524 0.14007777127307966 0.13691984782056335 0.133211539162153 0.13034618153952926 0.12799460096400023 0.1253318330900823 0.1235621652743331 0.12195772319362938 0.12048734447815695 0.11956359871226385 0.1180938007387939 0.11760375481773594 0.11670365983501074 0.11641051681430457 
1.3786392211914062 1.7561719417572021 2.073673963546753 2.3366336822509766 2.5710763931274414 2.785221815109253 2.9706106185913086 3.140113353729248 3.2939767837524414 3.421433687210083 3.534666061401367 3.6204910278320312 3.699073314666748 3.76017427444458 3.8074429035186768 3.8450417518615723 3.8768372535705566 3.901566505432129 3.9186747074127197 3.935964345932007 3.94539475440979 3.955826759338379 3.9636917114257812 3.96917724609375 3.9744653701782227 3.9782001972198486 3.981076240539551 3.9836878776550293 3.985529899597168 3.986947536468506 0.21558719662981005 0.20875019250506816 0.2024008239612469 0.19687580078204345 0.191127106444762 0.18546922966462015 0.17977370391954606 0.17445560315187528 0.16861401306226842 0.16269784423946512 0.15672614148623779 0.1506849356867827 0.1456202770048469 0.1401104387370782 0.13485794084431885 0.13072391160025643 0.126062962378948 0.1223705033882823 0.1190635596062976 0.11604012429723613 0.11346001742454251 0.11102874136774084 0.10965145883586673 0.10803704116351566 0.10727123622290147 0.10656236197582938 0.10564043059300846 0.10494115670048648 0.10469045279025176 0.10415347631705907 
1.4638268947601318 1.7800387144088745 2.053074359893799 2.3029286861419678 2.5316736698150635 2.738257884979248 2.927879571914673 3.0953283309936523 3.2589759826660156 3.3908843994140625 3.5039334297180176 3.6026506423950195 3.6794204711914062 3.7451138496398926 3.798353910446167 3.8375933170318604 3.872100353240967 3.8970727920532227 3.918889045715332 3.934459924697876 3.9459965229034424 3.955352544784546 3.9638607501983643 3.9704418182373047 3.974872350692749 3.978484630584717 3.9812798500061035 3.983670234680176 3.9859354496002197 3.987515926361084 0.23240381058447146 0.2199620066288048 0.20929872632320326 0.19971519211041416 0.19068899839182005 0.18246960924171318 0.17443387430578736 0.16703311797793427 0.159753036003038 0.1529018376741132 0.14582730107660696 0.1396033674483465 0.13342204883330472 0.12791408560159767 0.12345674159579222 0.11886670329070213 0.1157354436320084 0.11262638208655823 0.11057883464514909 0.10922197723941614 0.10812117799304753 0.10738278891659253 0.10747447026750659 0.10802592889565828 0.10832807473875206 0.10908100090120812 0.10983381935962631 0.11076578951750904 0.11191987992856689 0.11268701985622397 
1.423351526260376 1.6944804191589355 1.9506034851074219 2.183772563934326 2.4063775539398193 2.6229844093322754 2.819316864013672 3.000671625137329 3.1682181358337402 3.3143973350524902 3.43991756439209 3.5451748371124268 3.6353445053100586 3.7086689472198486 3.7645766735076904 3.8145551681518555 3.852616786956787 3.8831145763397217 3.905993938446045 3.925307512283325 3.939422130584717 3.950711250305176 3.9582300186157227 3.9658992290496826 3.9715476036071777 3.976133346557617 3.97971248626709 3.98209285736084 3.9848129749298096 3.9864449501037598 0.23023568508007167 0.21966524752137723 0.21078733998147622 0.20342737396810426 0.1963076891056099 0.19025353329356343 0.18274023632941924 0.176839282823877 0.1700290199625018 0.16435490391090785 0.15851234897971528 0.15268365525164815 0.14670112468449906 0.14165309757458863 0.1364239784727811 0.1309955656860865 0.12708981564540386 0.12300469038687727 0.11991483033951081 0.11595284227435186 0.11341776104029914 0.11100506756492497 0.10961426806930949 0.10865225159515855 0.10749440345639844 0.10714483951114126 0.10587720017078091 0.10537318916111095 0.10557571920555966 0.10498615072088227 
1.340995192527771 1.597714900970459 1.8381472826004028 2.0676932334899902 2.288437843322754 2.5108590126037598 2.7125165462493896 2.905456066131592 3.079113006591797 3.235220432281494 3.3697152137756348 3.48667049407959 3.587409019470215 3.666910409927368 3.7343943119049072 3.788151264190674 3.832777976989746 3.8653855323791504 3.892056465148926 3.914100408554077 3.9284989833831787 3.9435672760009766 3.95314359664917 3.961395502090454 3.9677906036376953 3.972553253173828 3.9768948554992676 3.979888916015625 3.982067584991455 3.9845597743988037 0.21707220035848926 0.207363689472867 0.19816993937772343 0.1900951675131412 0.1829906968588318 0.17491772262974037 0.16850338726501887 0.16213928659082805 0.15523413394627048 0.14894117682253036 0.14293540320757925 0.13684086114779023 0.13134505400508387 0.12595754672107815 0.12053145713011965 0.1163637134741567 0.11188626085514035 0.10789654935085576 0.1047053035500331 0.10184938461990249 0.09969733599266926 0.09804369362764871 0.09603808135752027 0.09515378901864976 0.09431124121070482 0.09329587001543554 0.09313499869043164 0.09272265801327498 0.09265508129129019 0.0922557037019471 
0.9793724417686462 1.3362696170806885 1.6296446323394775 1.8877878189086914 2.120316982269287 2.3431150913238525 2.5514116287231445 2.7554543018341064 2.9441890716552734 3.107353687286377 3.2602713108062744 3.3927319049835205 3.5069949626922607 3.601146697998047 3.6822304725646973 3.744788885116577 3.797740936279297 3.836642265319824 3.870981454849243 3.8947010040283203 3.9151062965393066 3.9313766956329346 3.9435625076293945 3.9529266357421875 3.9607207775115967 3.966318130493164 3.972109317779541 3.97507905960083 3.9787397384643555 3.980994701385498 0.24356482698064588 0.22903333202409343 0.21713244611746055 0.20742294756653343 0.19800123595504618 0.18977370127566578 0.18224282064412511 0.1749354624529058 0.1673632063894987 0.1615028928724229 0.15611723981802114 0.14959823253164095 0.14471400794635492 0.13949089233429565 0.134868278659432 0.1311162590780882 0.12820539539890843 0.12480964173228018 0.12205525114604072 0.12051628846542665 0.11938404402875569 0.11828828225087272 0.11637813497412025 0.11571700247300883 0.11507995814425631 0.11483615830689131 0.11471876265313503 0.11406633847453664 0.1136421054844355 0.11344382114111838 
0.884675145149231 1.1712603569030762 1.4290724992752075 1.6642141342163086 1.8846126794815063 2.094022274017334 2.3028316497802734 2.5106914043426514 2.703298568725586 2.890662431716919 3.065704584121704 3.2126922607421875 3.349289655685425 3.4703335762023926 3.5690183639526367 3.652791976928711 3.719355583190918 3.7754807472229004 3.8195574283599854 3.8544139862060547 3.882640838623047 3.9032037258148193 3.921955108642578 3.9344019889831543 3.9468507766723633 3.954115629196167 3.9611597061157227 3.966736316680908 3.9706971645355225 3.974339246749878 0.20607442896859984 0.19665769815874054 0.18817467304617924 0.1792983007270459 0.17114731241989037 0.1635379238571031 0.15539961312767794 0.14860623581993676 0.14147920912943873 0.13345748298353072 0.12711735886140293 0.12204480095354821 0.11584856933394441 0.1103424769011837 0.10573319114658186 0.10089418253121504 0.09739445404446245 0.09422247759086194 0.09140374331012317 0.08916295789848125 0.0872208346200108 0.08545464634687612 0.08385470271186009 0.08334185201595648 0.08222278305392619 0.08159191695455029 0.08093889134455722 0.08043168392454886 0.08023416040906281 0.07988483955684116 
0.5143171548843384 0.7996578216552734 1.026519775390625 1.2184463739395142 1.3951647281646729 1.5750551223754883 1.7595256567001343 1.9447790384292603 2.128854274749756 2.3145086765289307 2.4958889484405518 2.6756064891815186 2.841623306274414 3.002822160720825 3.1494035720825195 3.2819533348083496 3.4008092880249023 3.500614643096924 3.5897762775421143 3.6586363315582275 3.7196927070617676 3.769265651702881 3.8074047565460205 3.836916923522949 3.862264633178711 3.883939266204834 3.899456739425659 3.9121346473693848 3.922638416290283 3.9306559562683105 0.19548322845066646 0.18344758688375912 0.1729823657451407 0.16274596658775908 0.1536411706303149 0.14534325222995567 0.13734303721610758 0.12878986364178505 0.12233871325968672 0.11440751058612869 0.10856239274343046 0.10243310903834486 0.09770384105717075 0.09168488184253339 0.08760437976801412 0.08381742973127652 0.08085787674994696 0.07715827239400026 0.07533544326959528 0.07374606062381538 0.07165995554923198 0.0710617484652269 0.07014577357269142 0.06948555331435229 0.06908946825288735 0.06860523968359539 0.06876452140902013 0.06869905071332348 0.06890425486173954 0.06862902930487132 
0.3672012686729431 0.5682533979415894 0.7437703609466553 0.906108558177948 1.0657551288604736 1.228966236114502 1.3945279121398926 1.5688862800598145 1.7464996576309204 1.9255619049072266 2.1159257888793945 2.2933053970336914 2.4722819328308105 2.647418737411499 2.816025733947754 2.9704654216766357 3.1197404861450195 3.2500762939453125 3.3639631271362305 3.464857578277588 3.5481042861938477 3.6214804649353027 3.680173873901367 3.730713129043579 3.7668747901916504 3.7992103099823 3.8241641521453857 3.8450376987457275 3.8612570762634277 3.8744699954986572 0.18416195052856013 0.173742959236638 0.16449424157165757 0.1563779724103121 0.14811830961232048 0.14030746531640087 0.13312588910804385 0.12607296500554005 0.11887748770161545 0.11314119115766047 0.10746453478528424 0.10161123573632648 0.09666575225429787 0.09245129923833381 0.08883969437100582 0.08511380988532029 0.08205677384701732 0.07924980530635944 0.07702711682325146 0.07546377870029382 0.07336422924986932 0.07219006802689286 0.07131468625921598 0.07077745513764086 0.06969480258693968 0.06906785988398512 0.06856074646043549 0.0684780215191167 0.06775892717985539 0.06751221173806178 
0.1090046763420105 0.15135079622268677 0.1959536075592041 0.24795621633529663 0.3124914765357971 0.3837307095527649 0.46840447187423706 0.560798168182373 0.6742384433746338 0.7967132925987244 0.9319950938224792 1.0776511430740356 1.2282967567443848 1.3939673900604248 1.559109091758728 1.7300657033920288 1.9099888801574707 2.0761542320251465 2.254612922668457 2.427096128463745 2.594167947769165 2.745861530303955 2.8874430656433105 3.0165534019470215 3.1293888092041016 3.2267966270446777 3.307156562805176 3.3778321743011475 3.435394287109375 3.4837141036987305 0.17190485391568286 0.16231575433526124 0.1535658722586019 0.1450850791373745 0.13670131708445832 0.12967760324058564 0.12275190799394682 0.1152335102242818 0.10860550065580878 0.10287215309618832 0.09685765368763927 0.09154360407760813 0.08669042747665921 0.08217621664185856 0.07767175687513499 0.07474321224737865 0.07206514619127541 0.069249572828547 0.06709321997752538 0.06522284023160495 0.06328638638737785 0.06257446144990905 0.06149773022790073 0.06081874054327125 0.05952570566193572 0.058899751963775226 0.05892881712143684 0.058371097007924456 0.058320221623006895 0.05748436659229359 


==> figures/level/QAM_cpr_sweep_-5/SNRsweep_Pd.txt <==
cpr detect_prob_0 detect_prob_1 detect_prob_2 detect_prob_3 detect_prob_bm0 detect_prob_bm1 detect_prob_bm2 detect_prob_bm3 false_alarm_0 false_alarm_1 false_alarm_2 false_alarm_3 false_alarm_bm0 false_alarm_bm1 false_alarm_bm2 false_alarm_bm3 
1.0 0.04962196573615074 0.23953795433044434 0.3612665832042694 0.4333798587322235 0.02960604801774025 0.14265158772468567 0.23648647964000702 0.3218345046043396 0.010816244408488274 0.010167727246880531 0.011965743266046047 0.008746238425374031 0.011620426550507545 0.010247788392007351 0.009964782744646072 0.009669006802141666 
2.0 0.07166732847690582 0.35333147644996643 0.5271070003509521 0.6569890379905701 0.03756466507911682 0.216435506939888 0.3764193058013916 0.4994616210460663 0.009770807810127735 0.011168488301336765 0.008844245225191116 0.01115346048027277 0.010253317654132843 0.010007605887949467 0.011045301333069801 0.009067201986908913 
3.0 0.09347393363714218 0.48263320326805115 0.676275372505188 0.7961316108703613 0.04735375940799713 0.2904192805290222 0.4864464998245239 0.6226121783256531 0.009087253361940384 0.011688883416354656 0.010565071366727352 0.00938816461712122 0.009288298897445202 0.010207758285105228 0.00960461050271988 0.009067201986908913 
4.0 0.13008356094360352 0.5995043516159058 0.799696147441864 0.8976271152496338 0.05181058496236801 0.3523322343826294 0.568527102470398 0.7228713631629944 0.010816244408488274 0.010367879644036293 0.01112534012645483 0.010150451213121414 0.009167672134935856 0.009847484529018402 0.01032495591789484 0.008746238425374031 
5.0 0.1667727828025818 0.697350025177002 0.8752598762512207 0.9382652044296265 0.061122164130210876 0.41284623742103577 0.6547657251358032 0.7950548529624939 0.010977081023156643 0.010968335904181004 0.009164398536086082 0.008104313164949417 0.009408926591277122 0.009687362238764763 0.010845205746591091 0.008786358870565891 
6.0 0.18257063627243042 0.7783684134483337 0.9250759482383728 0.9746759533882141 0.06553919613361359 0.46488669514656067 0.7082600593566895 0.8539182543754578 0.010132689960300922 0.010528001002967358 0.009764687158167362 0.01127382181584835 0.010172898881137371 0.010848244652152061 0.009844725020229816 0.010030089877545834 
7.0 0.208913654088974 0.8359246850013733 0.9556213021278381 0.9858823418617249 0.07389574497938156 0.5198848843574524 0.7674716114997864 0.8927218317985535 0.0086449533700943 0.01140867080539465 0.009564590640366077 0.007261785212904215 0.010092481039464474 0.009807453490793705 0.009924763813614845 0.010792377404868603 
8.0 0.2436928004026413 0.8734561800956726 0.972813069820404 0.9932602047920227 0.08077994734048843 0.5580558776855469 0.8076523542404175 0.9220339059829712 0.01049457211047411 0.01004763599485159 0.009844725020229816 0.009989970363676548 0.010977081023156643 0.011168488301336765 0.011605571024119854 0.010110330767929554 
9.0 0.27142858505249023 0.9095087647438049 0.9829681515693665 0.9964107871055603 0.08826104551553726 0.6048203110694885 0.8444746732711792 0.9416151642799377 0.009730598889291286 0.009767423383891582 0.007723707240074873 0.009829488582909107 0.009408926591277122 0.009527240879833698 0.009924763813614845 0.009709127247333527 
10.0 0.30123358964920044 0.9367280602455139 0.9912042021751404 0.9977267980575562 0.09454835206270218 0.6457092761993408 0.873420774936676 0.9578065872192383 0.01021310780197382 0.011168488301336765 0.010565071366727352 0.008906720206141472 0.008524326607584953 0.01004763599485159 0.010084840469062328 0.010110330767929554 
11.0 0.3389972150325775 0.9544746279716492 0.9950023889541626 0.9990827441215515 0.10155192762613297 0.674007773399353 0.8966895937919617 0.9688534140586853 0.009770807810127735 0.010447940789163113 0.010445013642311096 0.01115346048027277 0.010132689960300922 0.010127697139978409 0.009644629433751106 0.01111334003508091 
12.0 0.34580183029174805 0.9641072750091553 0.9962018132209778 0.9994416832923889 0.10879427194595337 0.7046244740486145 0.9176395535469055 0.9773080945014954 0.008283072151243687 0.010167727246880531 0.010525052435696125 0.012357071042060852 0.009851226583123207 0.010007605887949467 0.010485032573342323 0.010351053439080715 
13.0 0.3918026387691498 0.9741796255111694 0.9972013235092163 0.9995613098144531 0.11687226593494415 0.7406770586967468 0.9317527413368225 0.9831306338310242 0.011499798856675625 0.01072815340012312 0.006883304100483656 0.009869609028100967 0.010655407793819904 0.009967575781047344 0.010044821538031101 0.00934804417192936 
14.0 0.4028252959251404 0.9816939234733582 0.998360812664032 0.999840497970581 0.12570632994174957 0.761021614074707 0.9427474737167358 0.9877966046333313 0.009248089976608753 0.011808974668383598 0.008884264156222343 0.00946840550750494 0.00876558106392622 0.010608062148094177 0.010404994711279869 0.010391173884272575 
15.0 0.438519686460495 0.9831727743148804 0.9987605810165405 1.0 0.1292877048254013 0.7887605428695679 0.9552214741706848 0.9909072518348694 0.01021310780197382 0.008206237107515335 0.008283976465463638 0.011514543555676937 0.009529553353786469 0.009086905978620052 0.008924284018576145 0.010230692103505135 


==> figures/level/QAM_cpr_sweep_-5/SNRsweep_rmse.txt <==
cpr rmse_h0 rmse_esprit0 rmse_h1 rmse_esprit1 rmse_h2 rmse_esprit2 rmse_h3 rmse_esprit3 CRB0 CRB1 CRB2 CRB3 rmse_esprit 
1.0 0.1934696326274946 0.7156135291633627 0.16194776729512156 0.7213720923077461 0.1459731527312545 0.7291549863333917 0.13364236683213823 0.7295032178665317 0.0 3.792396884116739e-09 2.015234913730979e-09 1.6158115185576534e-09 1.3520541522175728e-09 
2.0 0.18121649333761142 0.6303158476574671 0.13204723662025697 0.48482149833441845 0.10636660089236481 0.4223465756326385 0.08888548358753927 0.3702231585092912 0.0 1.8961987349049044e-09 1.0076174568654896e-09 8.079055780778287e-10 6.760270761087864e-10 
3.0 0.17325283607002906 0.5895872000263067 0.10538080310369309 0.3787542215118322 0.07615596348294196 0.2826547904791403 0.05979322523893302 0.22433005670474498 0.0 1.2641324248595853e-09 6.717450395972409e-10 5.386036448959637e-10 4.5068471543988654e-10 
4.0 0.164294283488646 0.5632538776916093 0.0876363652797956 0.31540366853810153 0.05936733434784211 0.21738584093039096 0.0406414173038723 0.15941431738625797 0.0 9.480993674524522e-10 5.038087284327448e-10 4.0395278903891436e-10 3.380135380543932e-10 
5.0 0.1578727616553905 0.5474799760875667 0.07316330476542621 0.2714979319309272 0.04346008906161154 0.16828474550327008 0.029504307883675567 0.11743303643108874 0.0 7.584793861944351e-10 4.0304691876726876e-10 3.2316230226192224e-10 2.7041080623848156e-10 
6.0 0.14999085090471254 0.5273817543181353 0.05943973488221177 0.2337075983057917 0.03335491364438544 0.13600751619308357 0.021145305666844548 0.08675345841018693 0.0 6.320661473527899e-10 3.358724416802572e-10 2.693019432486381e-10 2.2534235771994327e-10 
7.0 0.14413124224510288 0.5150066772046591 0.05150651882099975 0.1960606740891444 0.025895304702558974 0.10596269601190862 0.015643539084716003 0.05775872722883314 0.0 5.417709731998914e-10 2.87890635600836e-10 2.3083019527720886e-10 1.93150580638725e-10 
8.0 0.13942994852106266 0.4991947783205463 0.044409506944957364 0.17720218251129644 0.023092349849369375 0.08938860148690216 0.013243153265743384 0.04708938944125545 0.0 4.74049647120405e-10 2.519043422455846e-10 2.0197642849464146e-10 1.690067690271966e-10 
9.0 0.1340359894231857 0.48827128590907626 0.037988892123745954 0.1527060272661545 0.01983288586648665 0.07348871702449156 0.012137683343263752 0.039157668056064084 0.0 4.213774267480088e-10 2.239149630490193e-10 1.7953460695904482e-10 1.5022823556741253e-10 
10.0 0.13023068871913332 0.47269319752446287 0.03400987094875329 0.12974871259392415 0.01599017168992372 0.06022194999537535 0.010965542867007568 0.03405073568081342 0.0 3.7923967435504436e-10 2.0152343688555926e-10 1.6158118012313794e-10 1.3520540311924078e-10 
11.0 0.12613325206955261 0.45989294825246924 0.029894280064301525 0.11991717192656835 0.014354767648450674 0.0478796681756408 0.008103914715116988 0.02535560949032619 0.0 3.4476331525810784e-10 1.8320315528964483e-10 1.4689196480927406e-10 1.2291399752675559e-10 
12.0 0.1212242062098683 0.44939069359743256 0.027307911573029944 0.1076057723995847 0.01277182235899871 0.040433037142275675 0.0072781517262673675 0.019307968774609798 0.0 3.1603305198406635e-10 1.679362208401286e-10 1.3465097162431906e-10 1.1267117885997163e-10 
13.0 0.11747291696047849 0.43848543221863095 0.02436962852530766 0.0935532123791826 0.01174067021693566 0.03553103150212065 0.007171819055401123 0.016553163980012227 0.0 2.917228825596499e-10 1.5501803272566037e-10 1.242931896938516e-10 1.0400415451372607e-10 
14.0 0.11506434601557042 0.43174901093423246 0.021897072730684756 0.08024502434672758 0.010748998896473847 0.03101189716004056 0.00660387974893836 0.014818570464473331 0.0 2.708854865999457e-10 1.439453259994253e-10 1.1541510186486723e-10 9.65752952715457e-11 
15.0 0.11010109910763916 0.4216075155204944 0.021697280431971253 0.07623461438145537 0.010201152418327291 0.028169596765860266 0.006299167793009095 0.013467687534308366 0.0 2.528264967725495e-10 1.3434897542220952e-10 1.0772075539426152e-10 9.013694346544376e-11 


==> figures/level/QAM_loss/SNRsweep_BER.txt <==
SNR NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT 
1.0 0.19734800000000002 0.24492849999999997 0.21163249999999997 0.21804849999999998 0.2801545 0.224154 0.261492 0.28122199999999997 0.2911165 0.2724515 0.3279695 0.3357795 0.37906500000000004 0.45245949999999996 
1.289272665977478 0.149513 0.171965 0.165156 0.17567499999999997 0.199329 0.185833 0.2051585 0.22506400000000001 0.23676 0.23821650000000003 0.2780665 0.30308 0.350268 0.44166550000000004 
1.6622241735458374 0.11944750000000001 0.129643 0.135375 0.145047 0.152841 0.1578915 0.17129799999999998 0.183158 0.19764199999999998 0.209675 0.23778749999999996 0.2734175 0.3204475 0.42623750000000005 
2.1430606842041016 0.09823000000000001 0.10603800000000002 0.11316399999999999 0.12089 0.12624 0.13461800000000002 0.14592449999999998 0.15679200000000001 0.1699705 0.1841205 0.20754099999999998 0.2479405 0.29553300000000005 0.40669350000000004 
2.7629897594451904 0.08016949999999998 0.08780800000000002 0.09535099999999999 0.101522 0.1064155 0.1149715 0.1248745 0.13482249999999998 0.14646900000000002 0.16152149999999998 0.183776 0.22412900000000002 0.27113699999999996 0.3886855 
3.562248468399048 0.06597 0.072854 0.079094 0.08479500000000001 0.08910399999999999 0.09650700000000001 0.10584950000000001 0.11500450000000001 0.12631050000000002 0.14035849999999997 0.16128599999999998 0.201348 0.248864 0.37155000000000005 
4.592709064483643 0.053563499999999986 0.05963399999999999 0.06544050000000001 0.070221 0.0740815 0.08109750000000002 0.08885699999999999 0.09716750000000002 0.1073565 0.12051 0.14043999999999998 0.179127 0.22647299999999998 0.35519199999999995 
5.921255111694336 0.04391049999999999 0.04888000000000001 0.053384000000000015 0.05751500000000001 0.060731499999999994 0.066823 0.07442049999999997 0.0811965 0.09064199999999997 0.10244199999999998 0.12088399999999999 0.157825 0.20376450000000002 0.336989 
7.634113311767578 0.035135 0.03914550000000003 0.043435 0.0465255 0.04982900000000001 0.054782 0.06037999999999999 0.06727300000000003 0.07505299999999998 0.086117 0.1025875 0.1369685 0.18196199999999998 0.31764099999999995 
9.842453002929688 0.028010000000000007 0.031399999999999983 0.034804999999999975 0.03751850000000001 0.03981299999999999 0.04460549999999999 0.04975400000000002 0.05524950000000001 0.06198400000000001 0.07159499999999999 0.0857155 0.11782500000000001 0.160066 0.2976015 
12.689608573913574 0.02212699999999998 0.025149000000000005 0.027525999999999995 0.03013750000000001 0.03183949999999999 0.03592999999999999 0.04006600000000002 0.044609499999999996 0.05009050000000001 0.05840100000000001 0.07127150000000002 0.09942299999999998 0.1390945 0.2759665 
16.360366821289062 0.017592000000000024 0.019825499999999996 0.022018999999999983 0.023951 0.025782500000000014 0.02845399999999998 0.032123999999999986 0.0358135 0.0410305 0.047513 0.05859600000000001 0.08336000000000002 0.119063 0.2545305 
21.092981338500977 0.013789999999999997 0.0154715 0.01745499999999997 0.018864999999999965 0.020233999999999974 0.022688500000000028 0.025978 0.028605999999999993 0.03278400000000001 0.03845049999999997 0.047857999999999984 0.06913750000000002 0.1017005 0.2320335 
27.194612503051758 0.010868000000000017 0.012296500000000016 0.013857499999999995 0.014959 0.016025499999999998 0.017856999999999984 0.020326499999999997 0.022924499999999987 0.026280000000000026 0.03071299999999999 0.03856800000000002 0.05677300000000002 0.085698 0.2097325 
35.0612678527832 0.0085335 0.00969250000000002 0.010764999999999969 0.011735000000000023 0.012534499999999976 0.014149999999999996 0.0161645 0.017844000000000027 0.020712499999999995 0.024535499999999988 0.03066049999999998 0.04605999999999999 0.07109849999999998 0.187911 
45.203529357910156 0.006799999999999973 0.007600999999999969 0.008567000000000019 0.009244499999999989 0.009971000000000008 0.011027499999999968 0.012820000000000026 0.014309500000000003 0.016336500000000004 0.019632499999999997 0.024320499999999995 0.03683150000000002 0.05867800000000001 0.1661765 
58.279701232910156 0.0051905000000000145 0.00591899999999998 0.0066980000000000095 0.007345500000000005 0.0076525000000000065 0.008715500000000015 0.009887000000000007 0.011191500000000049 0.012799499999999991 0.015317500000000012 0.0193295 0.0298495 0.04781449999999998 0.1456725 
75.13842010498047 0.004027999999999976 0.004675500000000027 0.005225999999999981 0.005466500000000013 0.005946000000000035 0.006819500000000006 0.007767999999999997 0.008594999999999992 0.010138499999999995 0.012070500000000012 0.015442499999999998 0.02372499999999997 0.03824749999999996 0.12608950000000002 
96.8739013671875 0.003218500000000013 0.003521000000000024 0.004020999999999997 0.004382500000000011 0.004724499999999993 0.00533249999999999 0.006217499999999959 0.006864499999999996 0.008021000000000028 0.009571499999999983 0.01220750000000001 0.01899449999999997 0.030507499999999965 0.10741299999999998 
124.89688873291016 0.0024474999999999913 0.0028235000000000066 0.0031685000000000185 0.003307499999999991 0.0037244999999999917 0.0041380000000000305 0.0047770000000000035 0.005495 0.0062439999999999996 0.007339000000000012 0.009599999999999997 0.014812500000000034 0.024579000000000018 0.09086 
161.0261993408203 0.001977500000000021 0.0021760000000000113 0.0024514999999999953 0.0026349999999999707 0.0028849999999999987 0.0032909999999999884 0.003702000000000011 0.004202000000000011 0.004821500000000006 0.005743999999999999 0.007498000000000005 0.011685000000000001 0.019572000000000006 0.07679850000000002 
207.6066131591797 0.0015060000000000073 0.0016559999999999908 0.0018640000000000045 0.0020779999999999965 0.002208500000000002 0.002478000000000008 0.0028990000000000127 0.003312499999999996 0.0038515000000000077 0.004538000000000014 0.005807000000000007 0.009290999999999994 0.015416499999999972 0.063581 
267.66162109375 0.0012195000000000122 0.0013595000000000135 0.0014755000000000185 0.0016079999999999983 0.001745500000000011 0.001996500000000012 0.0022659999999999902 0.00258899999999998 0.002915000000000001 0.0035474999999999812 0.004580000000000001 0.007146999999999987 0.012125500000000011 0.052144000000000024 
345.08892822265625 0.0009179999999999744 0.0010155000000000025 0.0011335000000000095 0.0012230000000000019 0.0013154999999999972 0.0015424999999999744 0.0017314999999999692 0.0020135000000000014 0.0022760000000000002 0.002840000000000009 0.0036035000000000095 0.005488500000000035 0.00939899999999999 0.042525499999999994 
444.9137878417969 0.0007195000000000118 0.000831499999999985 0.0008975000000000233 0.0009769999999999779 0.0010305000000000175 0.0012209999999999999 0.0013765000000000027 0.001577999999999996 0.0018090000000000328 0.002185499999999979 0.002700000000000008 0.004457499999999975 0.007563999999999987 0.03425700000000001 
573.6151733398438 0.0005449999999999899 0.0006220000000000114 0.0007014999999999938 0.0007760000000000267 0.0008279999999999954 0.0009500000000000064 0.0010655000000000248 0.0012549999999999784 0.0013925000000000187 0.0016820000000000168 0.0021519999999999873 0.003457999999999989 0.006044999999999995 0.02764750000000002 
739.5467529296875 0.00041999999999997595 0.0004909999999999914 0.0005324999999999913 0.0005705000000000016 0.0006410000000000027 0.0007444999999999813 0.0008275000000000088 0.0009300000000000141 0.0010914999999999953 0.0013140000000000096 0.0016440000000000066 0.002695999999999976 0.004528499999999991 0.022197999999999996 
953.4776611328125 0.0003225000000000311 0.00038850000000001383 0.00041299999999996895 0.0004665000000000086 0.0005080000000000084 0.0005879999999999774 0.0006769999999999832 0.0007000000000000062 0.0008669999999999789 0.0010550000000000281 0.001364499999999963 0.002165499999999987 0.003643499999999966 0.017704500000000012 
1229.292236328125 0.0002500000000000002 0.00030350000000003985 0.0003319999999999712 0.00035000000000001696 0.0003775000000000306 0.0004355000000000331 0.0005005000000000148 0.0005979999999999874 0.0006909999999999972 0.0008409999999999807 0.0010259999999999714 0.0016394999999999882 0.00290399999999999 0.014234999999999998 
1584.893310546875 0.00022099999999999898 0.00021199999999998997 0.00027399999999999647 0.0002744999999999831 0.00030099999999996796 0.0003285000000000371 0.00039500000000000646 0.00047900000000003495 0.0005180000000000184 0.0005969999999999864 0.0008065000000000155 0.001303500000000013 0.0022184999999999844 0.011259999999999992 


==> figures/level/QAM_loss/SNRsweep_BMI.txt <==
SNR NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 ESPRIT 
1.0 1.781022310256958 1.4325182437896729 1.6604039669036865 1.5794507265090942 1.166761875152588 1.534752368927002 1.3061010837554932 1.111939787864685 0.958055317401886 1.1144157648086548 0.616732120513916 0.6539227962493896 0.24990487098693848 -0.08692276477813721 
1.289272665977478 2.2565557956695557 2.046792507171631 2.0649030208587646 1.9950467348098755 1.8031859397888184 1.8644318580627441 1.7139661312103271 1.5672662258148193 1.4271677732467651 1.3928310871124268 1.087456464767456 0.8919379115104675 0.5524635314941406 0.07408791780471802 
1.6622241735458374 2.581169843673706 2.4491305351257324 2.3815269470214844 2.304652690887451 2.2146289348602295 2.151624917984009 2.0237016677856445 1.903820276260376 1.7721036672592163 1.6502376794815063 1.4152774810791016 1.1065469980239868 0.7660551071166992 0.1908079981803894 
2.1430606842041016 2.817089319229126 2.716792106628418 2.632878065109253 2.560337543487549 2.49585223197937 2.3994789123535156 2.2879037857055664 2.1709604263305664 2.041515588760376 1.8950647115707397 1.6735118627548218 1.3118711709976196 0.943710446357727 0.27714765071868896 
2.7629897594451904 3.0170302391052246 2.9270858764648438 2.841172933578491 2.7721786499023438 2.717940330505371 2.6217448711395264 2.514160633087158 2.4040398597717285 2.283440589904785 2.1243700981140137 1.9020591974258423 1.5224558115005493 1.1208367347717285 0.3556537628173828 
3.562248468399048 3.1846680641174316 3.1016175746917725 3.0285348892211914 2.9619932174682617 2.9146997928619385 2.8281543254852295 2.7238211631774902 2.621145725250244 2.5006203651428223 2.3446030616760254 2.126863479614258 1.733025074005127 1.3076591491699219 0.440940797328949 
4.592709064483643 3.332390308380127 3.2613167762756348 3.192784547805786 3.135042667388916 3.0905685424804688 3.008518934249878 2.915442705154419 2.821881055831909 2.7060561180114746 2.563232421875 2.346560478210449 1.951167345046997 1.503336787223816 0.5366921424865723 
5.921255111694336 3.450871467590332 3.3890380859375 3.335679054260254 3.2844655513763428 3.245889902114868 3.1747140884399414 3.085684299468994 3.004276990890503 2.8958988189697266 2.7631170749664307 2.5554916858673096 2.1660315990448 1.7090739011764526 0.6538110971450806 
7.634113311767578 3.558907985687256 3.5087525844573975 3.4575605392456055 3.4172470569610596 3.3786239624023438 3.31912899017334 3.2490053176879883 3.1693150997161865 3.0776467323303223 2.9475858211517334 2.7597718238830566 2.3845207691192627 1.9269367456436157 0.7824513912200928 
9.842453002929688 3.6469292640686035 3.604292869567871 3.561312198638916 3.528456687927246 3.5001909732818604 3.4429728984832764 3.379310131072998 3.3151040077209473 3.231839895248413 3.1179378032684326 2.9521632194519043 2.5943825244903564 2.1404519081115723 0.9262436628341675 
12.689608573913574 3.7188873291015625 3.68172550201416 3.650587320327759 3.6180601119995117 3.5979936122894287 3.5479753017425537 3.4965474605560303 3.4408469200134277 3.3735523223876953 3.2752647399902344 3.12170672416687 2.798513412475586 2.362114906311035 1.0901241302490234 
16.360366821289062 3.7765989303588867 3.7481014728546143 3.721846103668213 3.696361780166626 3.674203395843506 3.639469623565674 3.59321928024292 3.5493788719177246 3.4855668544769287 3.4062511920928955 3.272037982940674 2.9834036827087402 2.5766870975494385 1.2674622535705566 
21.092981338500977 3.8236939907073975 3.8021116256713867 3.7777342796325684 3.758096694946289 3.74265456199646 3.711904764175415 3.672433376312256 3.6378304958343506 3.587282657623291 3.516300916671753 3.401546001434326 3.1490793228149414 2.772714614868164 1.4583159685134888 
27.194612503051758 3.859748363494873 3.8416213989257812 3.823387384414673 3.809459924697876 3.7958316802978516 3.7725071907043457 3.740811586380005 3.7088232040405273 3.666504383087158 3.6106455326080322 3.51495361328125 3.294487953186035 2.9567766189575195 1.6622343063354492 
35.0612678527832 3.889904499053955 3.874325752258301 3.861666202545166 3.848876476287842 3.838557481765747 3.8186264038085938 3.7939257621765137 3.7707927227020264 3.7365775108337402 3.6876847743988037 3.6110472679138184 3.4241530895233154 3.1243035793304443 1.8691589832305908 
45.203529357910156 3.9113404750823975 3.901167869567871 3.889462471008301 3.8798680305480957 3.8715429306030273 3.8579225540161133 3.8357961177825928 3.816993236541748 3.790573835372925 3.75053071975708 3.6906580924987793 3.536083459854126 3.273174285888672 2.088813543319702 
58.279701232910156 3.9303345680236816 3.921719551086426 3.912609577178955 3.904047727584839 3.899962902069092 3.8873260021209717 3.871922016143799 3.855867385864258 3.8342361450195312 3.8037233352661133 3.752777338027954 3.622129440307617 3.404202461242676 2.29788875579834 
75.13842010498047 3.9449944496154785 3.9372355937957764 3.9307708740234375 3.9266581535339355 3.9199860095977783 3.910583972930908 3.8983030319213867 3.8876724243164062 3.8685595989227295 3.843135118484497 3.8024096488952637 3.6976773738861084 3.5177924633026123 2.506208896636963 
96.8739013671875 3.954979658126831 3.950993537902832 3.945558786392212 3.9402718544006348 3.9360597133636475 3.9290237426757812 3.9181160926818848 3.908461809158325 3.894122362136841 3.874659776687622 3.842038154602051 3.757901668548584 3.6129608154296875 2.7105231285095215 
124.89688873291016 3.964381694793701 3.959550380706787 3.956315040588379 3.953158378601074 3.9479634761810303 3.9429173469543457 3.9350757598876953 3.9264979362487793 3.915815830230713 3.901764154434204 3.8743393421173096 3.808993101119995 3.6877551078796387 2.896611452102661 
161.0261993408203 3.97072696685791 3.967437982559204 3.9650468826293945 3.961094617843628 3.958163022994995 3.9537134170532227 3.9481546878814697 3.9418785572052 3.9322338104248047 3.921213388442993 3.8993775844573975 3.8473095893859863 3.7482409477233887 3.061448574066162 
207.6066131591797 3.976318597793579 3.9739394187927246 3.972071647644043 3.9685604572296143 3.967190742492676 3.963707685470581 3.9584264755249023 3.952942132949829 3.944634199142456 3.936323642730713 3.9194817543029785 3.877237319946289 3.79976749420166 3.2158329486846924 
267.66162109375 3.9803707599639893 3.978391408920288 3.9770846366882324 3.9742977619171143 3.972414255142212 3.9699416160583496 3.9661526679992676 3.962001085281372 3.9565939903259277 3.9484169483184814 3.93501877784729 3.902970314025879 3.838984251022339 3.3476290702819824 
345.08892822265625 3.984046697616577 3.98223876953125 3.9816832542419434 3.97943115234375 3.9778974056243896 3.9758851528167725 3.9727604389190674 3.969174385070801 3.964708089828491 3.957394599914551 3.9469399452209473 3.9225363731384277 3.8716344833374023 3.4599804878234863 
444.9137878417969 3.986936569213867 3.9851737022399902 3.9842491149902344 3.982637405395508 3.981685161590576 3.9795854091644287 3.9774107933044434 3.974337577819824 3.9703989028930664 3.9650344848632812 3.9578568935394287 3.935685634613037 3.8946285247802734 3.5568606853485107 
573.6151733398438 3.989010810852051 3.9878227710723877 3.987295150756836 3.985229969024658 3.9843969345092773 3.9829962253570557 3.9812943935394287 3.978968620300293 3.9755563735961914 3.9715707302093506 3.9649658203125 3.948009967803955 3.9134109020233154 3.6326980590820312 
739.5467529296875 3.9908812046051025 3.989595651626587 3.9892544746398926 3.988128662109375 3.986762762069702 3.985930919647217 3.9845967292785645 3.9827210903167725 3.979696750640869 3.9765892028808594 3.971416711807251 3.9575488567352295 3.9305148124694824 3.69573712348938 
953.4776611328125 3.992147922515869 3.991023063659668 3.9908785820007324 3.989439010620117 3.9887983798980713 3.988116502761841 3.986666202545166 3.9855844974517822 3.9828128814697266 3.9802651405334473 3.9755210876464844 3.9647178649902344 3.9415488243103027 3.7467474937438965 
1229.292236328125 3.993260145187378 3.9920244216918945 3.9920027256011963 3.9911208152770996 3.990631341934204 3.9901046752929688 3.9887940883636475 3.9873523712158203 3.9850966930389404 3.983144521713257 3.9796056747436523 3.9709529876708984 3.9501705169677734 3.7871174812316895 
1584.893310546875 3.9937729835510254 3.9933114051818848 3.9928407669067383 3.9921741485595703 3.991673469543457 3.991605758666992 3.990379810333252 3.988892078399658 3.9874587059020996 3.9862442016601562 3.98262095451355 3.9753551483154297 3.9583771228790283 3.8201420307159424 


==> figures/level/QAM_loss/SNRsweep_BMI_vs_rmse.txt <==
tensor(0.1000)_tensor(1.)bmi tensor(0.1172)_tensor(1.2893)bmi tensor(0.1374)_tensor(1.6622)bmi tensor(0.1610)_tensor(2.1431)bmi tensor(0.1887)_tensor(2.7630)bmi tensor(0.2212)_tensor(3.5622)bmi tensor(0.2593)_tensor(4.5927)bmi tensor(0.3039)_tensor(5.9213)bmi tensor(0.3562)_tensor(7.6341)bmi tensor(0.4175)_tensor(9.8425)bmi tensor(0.4894)_tensor(12.6896)bmi tensor(0.5736)_tensor(16.3604)bmi tensor(0.6723)_tensor(21.0930)bmi tensor(0.7880)_tensor(27.1946)bmi tensor(0.9237)_tensor(35.0613)bmi tensor(1.0826)_tensor(45.2035)bmi tensor(1.2690)_tensor(58.2797)bmi tensor(1.4874)_tensor(75.1384)bmi tensor(1.7433)_tensor(96.8739)bmi tensor(2.0434)_tensor(124.8969)bmi tensor(2.3950)_tensor(161.0262)bmi tensor(2.8072)_tensor(207.6066)bmi tensor(3.2903)_tensor(267.6616)bmi tensor(3.8566)_tensor(345.0889)bmi tensor(4.5204)_tensor(444.9138)bmi tensor(5.2983)_tensor(573.6153)bmi tensor(6.2102)_tensor(739.5468)bmi tensor(7.2790)_tensor(953.4777)bmi tensor(8.5317)_tensor(1229.2924)bmi tensor(10.)_tensor(1584.8933)bmi tensor(0.1000)_tensor(1.)rmse tensor(0.1172)_tensor(1.2893)rmse tensor(0.1374)_tensor(1.6622)rmse tensor(0.1610)_tensor(2.1431)rmse tensor(0.1887)_tensor(2.7630)rmse tensor(0.2212)_tensor(3.5622)rmse tensor(0.2593)_tensor(4.5927)rmse tensor(0.3039)_tensor(5.9213)rmse tensor(0.3562)_tensor(7.6341)rmse tensor(0.4175)_tensor(9.8425)rmse tensor(0.4894)_tensor(12.6896)rmse tensor(0.5736)_tensor(16.3604)rmse tensor(0.6723)_tensor(21.0930)rmse tensor(0.7880)_tensor(27.1946)rmse tensor(0.9237)_tensor(35.0613)rmse tensor(1.0826)_tensor(45.2035)rmse tensor(1.2690)_tensor(58.2797)rmse tensor(1.4874)_tensor(75.1384)rmse tensor(1.7433)_tensor(96.8739)rmse tensor(2.0434)_tensor(124.8969)rmse tensor(2.3950)_tensor(161.0262)rmse tensor(2.8072)_tensor(207.6066)rmse tensor(3.2903)_tensor(267.6616)rmse tensor(3.8566)_tensor(345.0889)rmse tensor(4.5204)_tensor(444.9138)rmse tensor(5.2983)_tensor(573.6153)rmse tensor(6.2102)_tensor(739.5468)rmse tensor(7.2790)_tensor(953.4777)rmse tensor(8.5317)_tensor(1229.2924)rmse tensor(10.)_tensor(1584.8933)rmse 
1.781022310256958 2.2565557956695557 2.581169843673706 2.817089319229126 3.0170302391052246 3.1846680641174316 3.332390308380127 3.450871467590332 3.558907985687256 3.6469292640686035 3.7188873291015625 3.7765989303588867 3.8236939907073975 3.859748363494873 3.889904499053955 3.9113404750823975 3.9303345680236816 3.9449944496154785 3.954979658126831 3.964381694793701 3.97072696685791 3.976318597793579 3.9803707599639893 3.984046697616577 3.986936569213867 3.989010810852051 3.9908812046051025 3.992147922515869 3.993260145187378 3.9937729835510254 0.20438826652071898 0.20358972390293442 0.20296066312119043 0.20264231662601562 0.2025073730192018 0.20233779368231675 0.20237116130901583 0.20232954527730337 0.20220749218192818 0.20219208987773366 0.20199247231479056 0.20190236876004145 0.2016902651719894 0.20116489361250534 0.20088976922008336 0.20006336422846477 0.19858960307163775 0.19777584189743425 0.1959858730599229 0.1940040437987253 0.19184336089240628 0.18902858871375083 0.18629244536745676 0.1832011977137067 0.18011286394253384 0.17663128681798665 0.17384527957578677 0.17069752463575108 0.16767390566150672 0.16518618442323285 
1.4325182437896729 2.046792507171631 2.4491305351257324 2.716792106628418 2.9270858764648438 3.1016175746917725 3.2613167762756348 3.3890380859375 3.5087525844573975 3.604292869567871 3.68172550201416 3.7481014728546143 3.8021116256713867 3.8416213989257812 3.874325752258301 3.901167869567871 3.921719551086426 3.9372355937957764 3.950993537902832 3.959550380706787 3.967437982559204 3.9739394187927246 3.978391408920288 3.98223876953125 3.9851737022399902 3.9878227710723877 3.989595651626587 3.991023063659668 3.9920244216918945 3.9933114051818848 0.20554003693629014 0.20231670250415315 0.1994526275646493 0.1967009781921744 0.19434964308979502 0.19170877332774378 0.18849310530567434 0.18498495242098556 0.18151679996958378 0.1779996861973418 0.17401659317343263 0.1694138485179532 0.16468438291223744 0.15981187081166498 0.15425959873203718 0.14878878937183168 0.14259427122898213 0.13648653063630325 0.13069806903743986 0.12462301702772698 0.11876752153178925 0.11281889662875469 0.10761258362962794 0.10262252045196128 0.09868794024262369 0.09458441244345123 0.0910243030225697 0.08821232518817586 0.08575346325134474 0.08359007259105648 
1.6604039669036865 2.0649030208587646 2.3815269470214844 2.632878065109253 2.841172933578491 3.0285348892211914 3.192784547805786 3.335679054260254 3.4575605392456055 3.561312198638916 3.650587320327759 3.721846103668213 3.7777342796325684 3.823387384414673 3.861666202545166 3.889462471008301 3.912609577178955 3.9307708740234375 3.945558786392212 3.956315040588379 3.9650468826293945 3.972071647644043 3.9770846366882324 3.9816832542419434 3.9842491149902344 3.987295150756836 3.9892544746398926 3.9908785820007324 3.9920027256011963 3.9928407669067383 0.20066506701710518 0.19678069459698358 0.19295645647619566 0.18964238888870283 0.1856178248428352 0.1814232725589479 0.17772603277393847 0.17290043544041533 0.16824068745018994 0.16379112551677466 0.1583546924980901 0.15272476161156698 0.147084127337102 0.14121759908113876 0.13502096781552037 0.12927493200200746 0.12282613224222587 0.11659290946150346 0.11098208102530442 0.10488912467502931 0.09987573446408372 0.09495683583510917 0.09048882871874293 0.08659646050613924 0.08326991997653264 0.07996786481688636 0.07726187755727125 0.0756800927613734 0.07298759717368065 0.0715939586012793 
1.5794507265090942 1.9950467348098755 2.304652690887451 2.560337543487549 2.7721786499023438 2.9619932174682617 3.135042667388916 3.2844655513763428 3.4172470569610596 3.528456687927246 3.6180601119995117 3.696361780166626 3.758096694946289 3.809459924697876 3.848876476287842 3.8798680305480957 3.904047727584839 3.9266581535339355 3.9402718544006348 3.953158378601074 3.961094617843628 3.9685604572296143 3.9742977619171143 3.97943115234375 3.982637405395508 3.985229969024658 3.988128662109375 3.989439010620117 3.9911208152770996 3.9921741485595703 0.19474561439296778 0.19055807236369302 0.1867662915952166 0.1827802083440178 0.17825959750322204 0.17344797549530155 0.16899390431420383 0.16442263902810939 0.15961332873630346 0.15380715263539282 0.14856509321442607 0.14292724533267415 0.13692379969909516 0.13123570602782994 0.12528082475806535 0.11924012906753961 0.11313090953750385 0.10749468936527463 0.10185488465709484 0.09646766224412544 0.09075325879867735 0.0863182859510016 0.08145729864094249 0.07805452446304383 0.07428305437703353 0.07084144213955397 0.06871064398021365 0.06530328540161641 0.06393455924125925 0.06253296012818099 
1.166761875152588 1.8031859397888184 2.2146289348602295 2.49585223197937 2.717940330505371 2.9146997928619385 3.0905685424804688 3.245889902114868 3.3786239624023438 3.5001909732818604 3.5979936122894287 3.674203395843506 3.74265456199646 3.7958316802978516 3.838557481765747 3.8715429306030273 3.899962902069092 3.9199860095977783 3.9360597133636475 3.9479634761810303 3.958163022994995 3.967190742492676 3.972414255142212 3.9778974056243896 3.981685161590576 3.9843969345092773 3.986762762069702 3.9887983798980713 3.990631341934204 3.991673469543457 0.19211155507393124 0.18753578917354777 0.1829912363400682 0.1789830330407509 0.17471433147703552 0.16944379528456335 0.1651783868611899 0.16000090019524182 0.15448819142031095 0.14810872056890728 0.14311116010058808 0.13731078979475908 0.13117268760297673 0.12543242135242044 0.11900998206932242 0.11420104254826688 0.10700707545461444 0.10196283648631684 0.09640237744805812 0.09041642036089478 0.08557061155652326 0.08134970061353922 0.07731162389002114 0.0738541500451796 0.07053168558380032 0.06808350278557705 0.06561331460434905 0.0630141101783251 0.061216076691142284 0.05968904388388299 
1.534752368927002 1.8644318580627441 2.151624917984009 2.3994789123535156 2.6217448711395264 2.8281543254852295 3.008518934249878 3.1747140884399414 3.31912899017334 3.4429728984832764 3.5479753017425537 3.639469623565674 3.711904764175415 3.7725071907043457 3.8186264038085938 3.8579225540161133 3.8873260021209717 3.910583972930908 3.9290237426757812 3.9429173469543457 3.9537134170532227 3.963707685470581 3.9699416160583496 3.9758851528167725 3.9795854091644287 3.9829962253570557 3.985930919647217 3.988116502761841 3.9901046752929688 3.991605758666992 0.18612116229812853 0.18213392767235279 0.1775276428007944 0.1727456290858998 0.16721456344316865 0.1624093096094212 0.15743453327524537 0.15149675791799688 0.1461118602747329 0.140667372518683 0.13497254477684464 0.12930205297330163 0.12265738271080898 0.11738130517712224 0.11170717592907324 0.10558039001811699 0.09999005651956487 0.09469698414657945 0.08851515031638475 0.08429832882374351 0.07927155184305285 0.07485957559739038 0.07114083740262153 0.06775047369427145 0.06504123944714571 0.06278708209362535 0.059961471104810364 0.05848430704257593 0.056520818331313144 0.05559130983803065 
1.3061010837554932 1.7139661312103271 2.0237016677856445 2.2879037857055664 2.514160633087158 2.7238211631774902 2.915442705154419 3.085684299468994 3.2490053176879883 3.379310131072998 3.4965474605560303 3.59321928024292 3.672433376312256 3.740811586380005 3.7939257621765137 3.8357961177825928 3.871922016143799 3.8983030319213867 3.9181160926818848 3.9350757598876953 3.9481546878814697 3.9584264755249023 3.9661526679992676 3.9727604389190674 3.9774107933044434 3.9812943935394287 3.9845967292785645 3.986666202545166 3.9887940883636475 3.990379810333252 0.18317009357619943 0.17773123099092936 0.1728459427345657 0.16765711396626667 0.16275410957831862 0.15767060831657614 0.15200447548532817 0.14605142826954318 0.1404933114160921 0.1349864063439061 0.12883863698846823 0.12305699034393605 0.11682419489292908 0.11103311568694274 0.10545460288215698 0.09980739750327576 0.09370480878728316 0.08897055912188308 0.08310052238384372 0.0793055594203466 0.07466715016216936 0.07119777138175921 0.06724781182094514 0.06441941246592554 0.061234125076834206 0.05903882425080198 0.057108777730613035 0.05522849931853944 0.05400596566438295 0.05240296938931823 
1.111939787864685 1.5672662258148193 1.903820276260376 2.1709604263305664 2.4040398597717285 2.621145725250244 2.821881055831909 3.004276990890503 3.1693150997161865 3.3151040077209473 3.4408469200134277 3.5493788719177246 3.6378304958343506 3.7088232040405273 3.7707927227020264 3.816993236541748 3.855867385864258 3.8876724243164062 3.908461809158325 3.9264979362487793 3.9418785572052 3.952942132949829 3.962001085281372 3.969174385070801 3.974337577819824 3.978968620300293 3.9827210903167725 3.9855844974517822 3.9873523712158203 3.988892078399658 0.18210463579476235 0.17621696301193646 0.17103286905426726 0.16623161514526966 0.1599022374491177 0.1548890929133347 0.14924788739795497 0.14334916304510972 0.13793685370502554 0.13096068147469175 0.12592580793074978 0.11975673152304574 0.11382149667887771 0.10827801863347417 0.10204551537174109 0.09618954729326824 0.09113598384318068 0.0857684928192531 0.08096195281913394 0.07618299733168903 0.0725439357199107 0.06877585989475363 0.06547424948247792 0.06283293648999422 0.06034510394293167 0.05843292656382515 0.056680759647200915 0.05538628939862987 0.05365724480805958 0.0530409467050331 
0.958055317401886 1.4271677732467651 1.7721036672592163 2.041515588760376 2.283440589904785 2.5006203651428223 2.7060561180114746 2.8958988189697266 3.0776467323303223 3.231839895248413 3.3735523223876953 3.4855668544769287 3.587282657623291 3.666504383087158 3.7365775108337402 3.790573835372925 3.8342361450195312 3.8685595989227295 3.894122362136841 3.915815830230713 3.9322338104248047 3.944634199142456 3.9565939903259277 3.964708089828491 3.9703989028930664 3.9755563735961914 3.979696750640869 3.9828128814697266 3.9850966930389404 3.9874587059020996 0.17931794435460321 0.1735363987592138 0.16807487927478879 0.16181270040298554 0.15683996758324642 0.15073497165788424 0.14454276451432696 0.1391060774278528 0.13364987895230834 0.1274298958677574 0.12189091278998683 0.11574159941972875 0.10962727098113562 0.10421919590970433 0.09831741630341215 0.09316537784151709 0.08723853387011621 0.08197064658794759 0.07755344050974568 0.0729039328673328 0.06982652286916041 0.06660953079727104 0.06278004713577098 0.0602589034816718 0.057903928003652294 0.055571399491189256 0.054631197846880586 0.05268508983410286 0.05168570362735151 0.051246585706775545 
1.1144157648086548 1.3928310871124268 1.6502376794815063 1.8950647115707397 2.1243700981140137 2.3446030616760254 2.563232421875 2.7631170749664307 2.9475858211517334 3.1179378032684326 3.2752647399902344 3.4062511920928955 3.516300916671753 3.6106455326080322 3.6876847743988037 3.75053071975708 3.8037233352661133 3.843135118484497 3.874659776687622 3.901764154434204 3.921213388442993 3.936323642730713 3.9484169483184814 3.957394599914551 3.9650344848632812 3.9715707302093506 3.9765892028808594 3.9802651405334473 3.983144521713257 3.9862442016601562 0.17581253303211553 0.17022848419319067 0.16438803279360487 0.15869966925602794 0.15321462475239458 0.14755474668747928 0.1417820799283883 0.13497956198496905 0.12980074907240638 0.123701548941304 0.11854343360892446 0.11198080462728968 0.10617153148721867 0.09975060567217825 0.09456843519651927 0.08898533314029133 0.0837604370437189 0.0786160681805123 0.07444594456190876 0.07042203424713771 0.06659549506508723 0.06280480135406602 0.05992748518659085 0.057834492266776165 0.055460270297294015 0.053906673623231094 0.0523201760363896 0.05076848153833234 0.0499443592113025 0.04881935756171838 
0.616732120513916 1.087456464767456 1.4152774810791016 1.6735118627548218 1.9020591974258423 2.126863479614258 2.346560478210449 2.5554916858673096 2.7597718238830566 2.9521632194519043 3.12170672416687 3.272037982940674 3.401546001434326 3.51495361328125 3.6110472679138184 3.6906580924987793 3.752777338027954 3.8024096488952637 3.842038154602051 3.8743393421173096 3.8993775844573975 3.9194817543029785 3.93501877784729 3.9469399452209473 3.9578568935394287 3.9649658203125 3.971416711807251 3.9755210876464844 3.9796056747436523 3.98262095451355 0.17270758931429575 0.16716604496200677 0.16168094229919772 0.15586726281037727 0.14961642231291647 0.1440552011242073 0.13773070888216518 0.13217242356712 0.12626778408886322 0.11971040790965759 0.11426970428139685 0.10827004501309512 0.10231888610988542 0.09711671560567309 0.09159115811536123 0.08603729067870768 0.08122907401169545 0.07609967637042603 0.07196047833857057 0.06748850108037616 0.06412439612611784 0.061025387935971065 0.058080499557401355 0.055309389186521944 0.0533507668852991 0.05116463557205059 0.04969684762567163 0.04844341597653539 0.04720178087240745 0.04586764073493137 
0.6539227962493896 0.8919379115104675 1.1065469980239868 1.3118711709976196 1.5224558115005493 1.733025074005127 1.951167345046997 2.1660315990448 2.3845207691192627 2.5943825244903564 2.798513412475586 2.9834036827087402 3.1490793228149414 3.294487953186035 3.4241530895233154 3.536083459854126 3.622129440307617 3.6976773738861084 3.757901668548584 3.808993101119995 3.8473095893859863 3.877237319946289 3.902970314025879 3.9225363731384277 3.935685634613037 3.948009967803955 3.9575488567352295 3.9647178649902344 3.9709529876708984 3.9753551483154297 0.16815681242516448 0.16309418914386417 0.15704684915448455 0.15093846056219856 0.14475306681363787 0.1393449259394192 0.13303619367649352 0.1275741937689224 0.12144654166310324 0.11566918582384808 0.10964141483465456 0.10445091733832113 0.09835632208887995 0.09214370725909263 0.08723244857317919 0.08235415698289915 0.07733971387755052 0.07205322019006814 0.06787534741581476 0.06413339291827015 0.06099186697272592 0.05785854147787909 0.05472274479017107 0.0526233648194218 0.05036786668860051 0.04843439622902314 0.04747594627456271 0.04572412943513803 0.04484736181710239 0.04349828219550294 
0.24990487098693848 0.5524635314941406 0.7660551071166992 0.943710446357727 1.1208367347717285 1.3076591491699219 1.503336787223816 1.7090739011764526 1.9269367456436157 2.1404519081115723 2.362114906311035 2.5766870975494385 2.772714614868164 2.9567766189575195 3.1243035793304443 3.273174285888672 3.404202461242676 3.5177924633026123 3.6129608154296875 3.6877551078796387 3.7482409477233887 3.79976749420166 3.838984251022339 3.8716344833374023 3.8946285247802734 3.9134109020233154 3.9305148124694824 3.9415488243103027 3.9501705169677734 3.9583771228790283 0.16655706301040563 0.16000310041731736 0.1544597044215368 0.1485307801935658 0.14269441930667287 0.13677266284080242 0.13026847801319197 0.12452292672369705 0.11870072795074067 0.11282117499206798 0.10672140188678339 0.1013699365805351 0.0948225989630628 0.08975965773035212 0.08473658811488223 0.0797577415161086 0.0749006877949875 0.0705110574276756 0.06627233409941125 0.06302770223831819 0.059764200626802995 0.056547902934567636 0.05399831273806191 0.051793135879158334 0.0501964555046178 0.04841041711481329 0.04681929367751302 0.04610187006403188 0.04462294006535234 0.04359422816549255 
-0.08692276477813721 0.07408791780471802 0.1908079981803894 0.27714765071868896 0.3556537628173828 0.440940797328949 0.5366921424865723 0.6538110971450806 0.7824513912200928 0.9262436628341675 1.0901241302490234 1.2674622535705566 1.4583159685134888 1.6622343063354492 1.8691589832305908 2.088813543319702 2.29788875579834 2.506208896636963 2.7105231285095215 2.896611452102661 3.061448574066162 3.2158329486846924 3.3476290702819824 3.4599804878234863 3.5568606853485107 3.6326980590820312 3.69573712348938 3.7467474937438965 3.7871174812316895 3.8201420307159424 0.16521655926804174 0.15919116628249336 0.1527493530500107 0.1463255720837449 0.14003251351720983 0.13417926327389837 0.12798182320568652 0.12237029789978686 0.11589867046372644 0.11073268634331584 0.10479579917704727 0.09868458531595051 0.09342982335594718 0.08811244259216298 0.08271623056323314 0.07777651011472515 0.07292581895315112 0.0688592042098536 0.06439802314215898 0.06047903960001139 0.056545212146087376 0.05366641279880851 0.05066937263619573 0.0485365842459471 0.04645521477468078 0.04496522294326108 0.043050170019860896 0.04170593290302043 0.04052819974983435 0.039828888608572005 


==> figures/level/QAM_loss/SNRsweep_Pd.txt <==
SNR detect_prob_0 detect_prob_1 detect_prob_2 detect_prob_3 detect_prob_4 detect_prob_5 detect_prob_6 detect_prob_7 detect_prob_8 detect_prob_9 detect_prob_10 detect_prob_11 detect_prob_12 detect_prob_13 detect_prob_bm0 detect_prob_bm1 detect_prob_bm2 detect_prob_bm3 detect_prob_bm4 detect_prob_bm5 detect_prob_bm6 detect_prob_bm7 detect_prob_bm8 detect_prob_bm9 detect_prob_bm10 detect_prob_bm11 detect_prob_bm12 detect_prob_bm13 false_alarm_0 false_alarm_1 false_alarm_2 false_alarm_3 false_alarm_4 false_alarm_5 false_alarm_6 false_alarm_7 false_alarm_8 false_alarm_9 false_alarm_10 false_alarm_11 false_alarm_12 false_alarm_13 false_alarm_bm0 false_alarm_bm1 false_alarm_bm2 false_alarm_bm3 false_alarm_bm4 false_alarm_bm5 false_alarm_bm6 false_alarm_bm7 false_alarm_bm8 false_alarm_bm9 false_alarm_bm10 false_alarm_bm11 false_alarm_bm12 false_alarm_bm13 
0.10000000149011612 0.009686942212283611 0.022128190845251083 0.039164792746305466 0.061600301414728165 0.07036900520324707 0.09271605312824249 0.09954553842544556 0.1245124489068985 0.14606507122516632 0.1479678601026535 0.18082170188426971 0.20197606086730957 0.19823546707630157 0.22979167103767395 0.010801440104842186 0.018743831664323807 0.028555000200867653 0.03772322088479996 0.0440460667014122 0.05665469542145729 0.06749784201383591 0.07945994287729263 0.0898381695151329 0.101029172539711 0.11270607262849808 0.13107872009277344 0.14158470928668976 0.15458247065544128 0.00922443438321352 0.009289995767176151 0.007865496911108494 0.010076974518597126 0.009701235219836235 0.010457166470587254 0.009395333006978035 0.009391061030328274 0.01078853476792574 0.008480237796902657 0.010447492823004723 0.00998375378549099 0.008139993995428085 0.010067839175462723 0.009809223003685474 0.009970728307962418 0.009612495079636574 0.009961193427443504 0.010189700871706009 0.010089547373354435 0.01002836599946022 0.01007099263370037 0.010308866389095783 0.009816274978220463 0.010104035958647728 0.01017982792109251 0.009976771660149097 0.009503847919404507 
0.11721023917198181 0.009846726432442665 0.026067951694130898 0.04784589633345604 0.07352682203054428 0.08534275740385056 0.1129169836640358 0.12123814225196838 0.15043103694915771 0.17277155816555023 0.17587508261203766 0.21071292459964752 0.23372012376785278 0.23027344048023224 0.26139217615127563 0.010617687366902828 0.02071371115744114 0.03359035775065422 0.04528149217367172 0.053513053804636 0.06941591203212738 0.08343583345413208 0.09647364914417267 0.10891937464475632 0.12279656529426575 0.13717272877693176 0.15766870975494385 0.1689804345369339 0.18203091621398926 0.00911228358745575 0.009205905720591545 0.007833442650735378 0.01007298193871975 0.010365867987275124 0.010145489126443863 0.00959966704249382 0.009491050615906715 0.010484744794666767 0.008824246935546398 0.010555322282016277 0.010059782303869724 0.007964682765305042 0.010043838992714882 0.01008159015327692 0.010190965607762337 0.009700646623969078 0.00973761547356844 0.009601140394806862 0.009669981896877289 0.009896150790154934 0.009759023785591125 0.01002506259828806 0.009844275191426277 0.010124004445970058 0.00998375378549099 0.010064426809549332 0.01018383726477623 
0.1373823881149292 0.010206242091953754 0.03127434849739075 0.05962168797850609 0.09078740328550339 0.10162325203418732 0.13550037145614624 0.144879549741745 0.17830583453178406 0.20517398416996002 0.20524224638938904 0.24373309314250946 0.2684750556945801 0.2661263942718506 0.2992407977581024 0.010306107811629772 0.024489648640155792 0.040762051939964294 0.054659195244312286 0.0658293291926384 0.08315815031528473 0.10227309167385101 0.11742374300956726 0.13350439071655273 0.14692789316177368 0.16316179931163788 0.1846625655889511 0.20023934543132782 0.21542344987392426 0.008823894895613194 0.009265970438718796 0.00793361384421587 0.010140853933990002 0.010329834185540676 0.010553066618740559 0.009411359205842018 0.009423057548701763 0.010488742031157017 0.008668242953717709 0.01045947428792715 0.009591606445610523 0.008024447597563267 0.010051839053630829 0.009857287630438805 0.010178952477872372 0.010009176097810268 0.009661758318543434 0.009989510290324688 0.010389236733317375 0.009844065643846989 0.010222977958619595 0.00990114826709032 0.009740272536873817 0.01034765038639307 0.010023768991231918 0.010144113563001156 0.010051839053630829 
0.16102619469165802 0.010573746636509895 0.03771142289042473 0.07366558909416199 0.10885351896286011 0.12386208027601242 0.1627766340970993 0.1722588688135147 0.2077367752790451 0.23668378591537476 0.24004128575325012 0.28067946434020996 0.30662471055984497 0.3029351532459259 0.3389134109020233 0.010761493816971779 0.028009861707687378 0.0490877665579319 0.06578820943832397 0.07948432862758636 0.10232601314783096 0.12325884401798248 0.14147014915943146 0.15801334381103516 0.1761510670185089 0.19535666704177856 0.21880972385406494 0.23406033217906952 0.25017601251602173 0.00914833229035139 0.00928599201142788 0.00830625370144844 0.010216711089015007 0.010377880185842514 0.010377248749136925 0.009463444352149963 0.009451054967939854 0.010528714396059513 0.008556239306926727 0.01063918974250555 0.009799684397876263 0.008096165955066681 0.009999839588999748 0.009913363493978977 0.010034797713160515 0.009576433338224888 0.010057012550532818 0.010049567557871342 0.009989650920033455 0.00959966704249382 0.010166983120143414 0.00969728920608759 0.010168285109102726 0.010068092495203018 0.01009579561650753 0.009976771660149097 0.01038383413106203 
0.18873919546604156 0.010921278037130833 0.04579871892929077 0.08958227932453156 0.1316685974597931 0.14695610105991364 0.1935565173625946 0.20146320760250092 0.24134813249111176 0.27196821570396423 0.27515628933906555 0.31852325797080994 0.34598591923713684 0.3395591378211975 0.37628602981567383 0.010941251181066036 0.03322425112128258 0.0598093681037426 0.08160607516765594 0.09773895144462585 0.12426473945379257 0.14878518879413605 0.16804079711437225 0.1879100352525711 0.2076781839132309 0.2272510528564453 0.25384455919265747 0.2694033086299896 0.28611257672309875 0.008916018530726433 0.00919389259070158 0.00836635660380125 0.01011290680617094 0.010217727161943913 0.010337290354073048 0.009615693241357803 0.009519048035144806 0.010512725450098515 0.009116255678236485 0.010539348237216473 0.009755668230354786 0.007665857672691345 0.010083838365972042 0.010005487129092216 0.009710448794066906 0.010133388452231884 0.009793509729206562 0.00999351404607296 0.009889754466712475 0.01015256904065609 0.01020697969943285 0.00980521459132433 0.009692271240055561 0.010175921954214573 0.009807687252759933 0.009924975223839283 0.010195836424827576 
0.22122162580490112 0.010869348421692848 0.05547630786895752 0.11035862565040588 0.15776586532592773 0.17507332563400269 0.22368372976779938 0.2338343858718872 0.27925193309783936 0.3090778887271881 0.31222325563430786 0.3570120930671692 0.38380369544029236 0.38053226470947266 0.4177906811237335 0.0112927770242095 0.03998497501015663 0.07337409257888794 0.09893479198217392 0.1191825345158577 0.14969508349895477 0.17676351964473724 0.200080007314682 0.22002826631069183 0.241917222738266 0.2637407183647156 0.2900829315185547 0.30644896626472473 0.32692521810531616 0.009332580491900444 0.009281987324357033 0.00811793003231287 0.010041042231023312 0.010413913987576962 0.009977662935853004 0.009675790555775166 0.009247074835002422 0.01106034591794014 0.009196257218718529 0.010391580872237682 0.009379526600241661 0.007705701049417257 0.009871842339634895 0.009969438426196575 0.010206982493400574 0.00998914148658514 0.010001118294894695 0.010001521557569504 0.010153480805456638 0.009888137690722942 0.010066993534564972 0.010272891260683537 0.009936277754604816 0.009720641188323498 0.01004777755588293 0.009909037500619888 0.009819842875003815 
0.2592943608760834 0.011576395481824875 0.06753133982419968 0.13462498784065247 0.18672452867031097 0.20614375174045563 0.258003294467926 0.26921263337135315 0.3146594762802124 0.3478967547416687 0.35039418935775757 0.3958454430103302 0.42395660281181335 0.41961392760276794 0.45822733640670776 0.011500497348606586 0.04841990023851395 0.08992568403482437 0.12033118307590485 0.14349539577960968 0.1757620871067047 0.20790868997573853 0.23198719322681427 0.2561292350292206 0.27727222442626953 0.30023837089538574 0.32985997200012207 0.34608882665634155 0.3660498559474945 0.009388656355440617 0.00893761683255434 0.008170019835233688 0.009797502309083939 0.01030581071972847 0.009977662935853004 0.009379306808114052 0.009115088731050491 0.010756556876003742 0.008700243197381496 0.010291739366948605 0.009755668230354786 0.00766187347471714 0.009719844907522202 0.009997476823627949 0.01021098718047142 0.01020150538533926 0.009829442016780376 0.010089605115354061 0.010045592673122883 0.010084457695484161 0.009943005628883839 0.01012899074703455 0.01023628655821085 0.010139978490769863 0.009811689145863056 0.009861225262284279 0.010027839802205563 
0.30391955375671387 0.012599016539752483 0.08247525990009308 0.15853196382522583 0.2182520627975464 0.2363549917936325 0.29494157433509827 0.3068951368331909 0.3535473644733429 0.3870958685874939 0.3914090394973755 0.4349832832813263 0.4622022211551666 0.46064725518226624 0.4950639307498932 0.011788109317421913 0.05878474935889244 0.10803860425949097 0.14533840119838715 0.16895915567874908 0.2089284509420395 0.24268794059753418 0.26757875084877014 0.2931268513202667 0.3179191052913666 0.33934417366981506 0.36710596084594727 0.3875679075717926 0.4046584665775299 0.008839916437864304 0.008837508969008923 0.008250157348811626 0.010017087683081627 0.010061578825116158 0.010465158149600029 0.009435398504137993 0.009555044583976269 0.010824509896337986 0.008864248171448708 0.010842868126928806 0.009891719557344913 0.007833199575543404 0.010283835232257843 0.01003352552652359 0.010010771453380585 0.009953079745173454 0.009929253719747066 0.009893418289721012 0.010217415168881416 0.009812013246119022 0.00974302552640438 0.010065034963190556 0.009844275191426277 0.010155953466892242 0.009919730015099049 0.00978950783610344 0.009807842783629894 
0.35622477531433105 0.013302069157361984 0.09986454248428345 0.18932712078094482 0.2507333755493164 0.2714455723762512 0.33210405707359314 0.34506484866142273 0.3923952281475067 0.4266432225704193 0.43024393916130066 0.47396886348724365 0.5015554428100586 0.4975844919681549 0.5314804911613464 0.011939904652535915 0.07050812989473343 0.13241277635097504 0.17274615168571472 0.20039322972297668 0.24282357096672058 0.2789088189601898 0.30480247735977173 0.3323059678077698 0.3555660545825958 0.37737223505973816 0.4079785943031311 0.4261998236179352 0.44406309723854065 0.008643651381134987 0.009233935736119747 0.00793762132525444 0.010168801061809063 0.010197708383202553 0.009957684203982353 0.009150934405624866 0.009451054967939854 0.010720581747591496 0.008808246813714504 0.010219852440059185 0.00956759788095951 0.007829215377569199 0.009999839588999748 0.01015769224613905 0.010066831484436989 0.010093320161104202 0.01021271850913763 0.010001521557569504 0.009765882976353168 0.010372928343713284 0.00965503416955471 0.009841189719736576 0.009788273833692074 0.00982048362493515 0.010059782303869724 0.009984740056097507 0.00995584111660719 
0.41753193736076355 0.01461629755795002 0.12115363776683807 0.22144798934459686 0.2874947786331177 0.31070420145988464 0.37073206901550293 0.38387352228164673 0.43526753783226013 0.4650217890739441 0.4689028561115265 0.5144127607345581 0.540752649307251 0.5355256795883179 0.5708131194114685 0.012259474024176598 0.0879853293299675 0.156942680478096 0.20390497148036957 0.2358274906873703 0.27985793352127075 0.3170984983444214 0.34746673703193665 0.3702201843261719 0.3940409719944 0.4197872579097748 0.44853535294532776 0.4648357331752777 0.48492375016212463 0.009228440001606941 0.009209909476339817 0.008238136768341064 0.009965186007320881 0.010277784429490566 0.010153480805456638 0.009547581896185875 0.00967103336006403 0.010528714396059513 0.008932250551879406 0.010255795903503895 0.009715653024613857 0.0077814036048948765 0.009799843654036522 0.009785190224647522 0.009814560413360596 0.009985134936869144 0.009849403984844685 0.01001353282481432 0.010173460468649864 0.009920190088450909 0.010282971896231174 0.010256902314722538 0.010044281370937824 0.009756584651768208 0.010051779448986053 0.00983333494514227 0.00973584409803152 
0.489390105009079 0.016194170340895653 0.14213106036186218 0.25554949045181274 0.32537031173706055 0.3487839698791504 0.4115263521671295 0.4227980077266693 0.47162315249443054 0.5029280185699463 0.5056538581848145 0.550385594367981 0.5774269104003906 0.5722259879112244 0.6058416962623596 0.013034429401159286 0.10553044825792313 0.1868593543767929 0.23627808690071106 0.27110591530799866 0.31845390796661377 0.3566499352455139 0.38461846113204956 0.41001972556114197 0.4333398640155792 0.45882895588874817 0.48545345664024353 0.5020781755447388 0.5235803723335266 0.009036180563271046 0.009394108317792416 0.007877517491579056 0.009949215687811375 0.010321826674044132 0.010732880793511868 0.009679797105491161 0.009335066191852093 0.010588672943413258 0.00897225085645914 0.010124004445970058 0.009987755678594112 0.007964682765305042 0.009867842309176922 0.010009492747485638 0.01015092246234417 0.00980482529848814 0.010045034810900688 0.009905429556965828 0.01039323303848505 0.010020352900028229 0.00977502204477787 0.009965104050934315 0.009900277480483055 0.010028155520558357 0.009987755678594112 0.00976161751896143 0.010027839802205563 
0.5736152529716492 0.017823973670601845 0.169477641582489 0.293692022562027 0.3630334138870239 0.38787874579429626 0.4502905011177063 0.46085986495018005 0.5090709328651428 0.5418469309806824 0.5457127094268799 0.588077187538147 0.6130774617195129 0.6092515587806702 0.6412222385406494 0.014352652244269848 0.12664373219013214 0.21999847888946533 0.2730715572834015 0.3087620437145233 0.35812702775001526 0.394959419965744 0.4242784380912781 0.4489626884460449 0.47388672828674316 0.49726566672325134 0.5259422659873962 0.5440512299537659 0.5612409710884094 0.009280510246753693 0.00908978097140789 0.007977689616382122 0.010256635025143623 0.010189700871706009 0.00990174151957035 0.009611686691641808 0.00932706706225872 0.010892461985349655 0.009116255678236485 0.010219852440059185 0.009971749037504196 0.007693747989833355 0.010027839802205563 0.009997476823627949 0.00967440940439701 0.010073285549879074 0.010053019970655441 0.010029547847807407 0.009614040143787861 0.010533190332353115 0.010390960611402988 0.010184952057898045 0.010408291593194008 0.010159946978092194 0.00977567583322525 0.009940912015736103 0.009823842905461788 
0.6723358035087585 0.020332591608166695 0.19895392656326294 0.33141928911209106 0.4024598300457001 0.4266418516635895 0.48853012919425964 0.5002555847167969 0.5489429235458374 0.5789846777915955 0.5828276872634888 0.6224234104156494 0.6490399837493896 0.6451407074928284 0.6732667684555054 0.015455166809260845 0.1512013077735901 0.25450727343559265 0.3101816177368164 0.3486640751361847 0.3959381878376007 0.4355132281780243 0.4652465283870697 0.49057549238204956 0.5130256414413452 0.5343202352523804 0.5649036169052124 0.5807234048843384 0.5975295901298523 0.009316558949649334 0.009265970438718796 0.007889538072049618 0.009969178587198257 0.010241749696433544 0.010033605620265007 0.0095235425978899 0.009499049745500088 0.01077254582196474 0.008976250886917114 0.01039956882596016 0.010203836485743523 0.0077893720008432865 0.010247835889458656 0.009496801532804966 0.010014776140451431 0.009856914170086384 0.01017279364168644 0.009853380732238293 0.010109526105225086 0.00990015733987093 0.01013098657131195 0.010192946530878544 0.009992280043661594 0.00978454016149044 0.00999175664037466 0.009737711399793625 0.010351834818720818 
0.7880463004112244 0.023024963214993477 0.23186251521110535 0.3684517443180084 0.44057178497314453 0.46307915449142456 0.5249238014221191 0.5374149680137634 0.5844824314117432 0.6136125922203064 0.6179146766662598 0.6556158661842346 0.6807040572166443 0.6770180463790894 0.7052632570266724 0.016665535047650337 0.1805017739534378 0.28896015882492065 0.3488786816596985 0.3864521086215973 0.43491455912590027 0.47415417432785034 0.5033263564109802 0.5274689793586731 0.551408588886261 0.571831464767456 0.6013098955154419 0.6163354516029358 0.6330421566963196 0.009068223647773266 0.00910179316997528 0.008166013285517693 0.009945223107933998 0.010261769406497478 0.010261368937790394 0.009527549147605896 0.009219078347086906 0.010860484093427658 0.009180257096886635 0.010215858928859234 0.009699647314846516 0.007805309724062681 0.009923840872943401 0.01016169786453247 0.010206982493400574 0.009816845878958702 0.01018477138131857 0.01006558258086443 0.01016946416348219 0.010220680385828018 0.009755024686455727 0.00990514550358057 0.010284287855029106 0.010044130496680737 0.00982369389384985 0.009897084906697273 0.010163837112486362 
0.9236708879470825 0.026763921603560448 0.26468318700790405 0.4070894420146942 0.4804871678352356 0.5014466047286987 0.5640243291854858 0.5744864344596863 0.6203980445861816 0.647624135017395 0.6528657078742981 0.6888684034347534 0.7118323445320129 0.7087789177894592 0.734815776348114 0.01829533837735653 0.2101898342370987 0.3265196979045868 0.38751161098480225 0.42403632402420044 0.47477588057518005 0.512958824634552 0.5402140021324158 0.5653032064437866 0.5885674953460693 0.6077642440795898 0.6343934535980225 0.6514816284179688 0.6654386520385742 0.008599592372775078 0.009326035156846046 0.007981696166098118 0.010033058002591133 0.010257765650749207 0.009925716556608677 0.00955158844590187 0.00925507489591837 0.01055669505149126 0.008912249468266964 0.009900357574224472 0.009899722412228584 0.007956714369356632 0.01018383726477623 0.009953416883945465 0.00974248256534338 0.010085306130349636 0.009905299171805382 0.009905429556965828 0.010117518715560436 0.009683803655207157 0.01017898228019476 0.009945117868483067 0.009952278807759285 0.010199883952736855 0.009959745220839977 0.00974169559776783 0.010355833917856216 
1.0826367139816284 0.031936947256326675 0.29939785599708557 0.44720458984375 0.5185710787773132 0.5395023822784424 0.598700225353241 0.6103399395942688 0.6559575796127319 0.6796222925186157 0.6847168207168579 0.720229983329773 0.740333616733551 0.7383552193641663 0.763660192489624 0.020372537896037102 0.24339810013771057 0.3677569329738617 0.4291582405567169 0.46511322259902954 0.5119503736495972 0.5505854487419128 0.5794459581375122 0.6008837819099426 0.6238145232200623 0.6439734697341919 0.6685406565666199 0.6843910217285156 0.6984431743621826 0.00925647746771574 0.008941621519625187 0.008186046965420246 0.01021271850913763 0.010510005988180637 0.010249381884932518 0.009307188913226128 0.009435056708753109 0.010332849808037281 0.009020252153277397 0.010295732878148556 0.010035773739218712 0.007972651161253452 0.009983840398490429 0.009977449662983418 0.009646379388868809 0.01017345767468214 0.010009102523326874 0.010109624825417995 0.010137497447431087 0.010252732783555984 0.010186981409788132 0.00980521459132433 0.009852276183664799 0.010283751413226128 0.01012380700558424 0.01020387839525938 0.009939840994775295 
1.268960952758789 0.03761729225516319 0.33720117807388306 0.4855947196483612 0.5546712279319763 0.5791926383972168 0.6353302001953125 0.6462013721466064 0.6868686676025391 0.7129413485527039 0.7159759402275085 0.7494962215423584 0.7672315239906311 0.7657589912414551 0.7894526124000549 0.023787934333086014 0.28029438853263855 0.40471351146698 0.4666289985179901 0.5059103965759277 0.5525164008140564 0.5891464948654175 0.61433345079422 0.6374130845069885 0.6587375402450562 0.6782196164131165 0.7007165551185608 0.7151479721069336 0.729923665523529 0.009012148715555668 0.00908978097140789 0.00830224622040987 0.010132868774235249 0.010421921499073505 0.010341286659240723 0.00937129370868206 0.009283071383833885 0.010768548585474491 0.008796246722340584 0.010571297258138657 0.009759669192135334 0.007833199575543404 0.009959840215742588 0.010309897363185883 0.010134905576705933 0.009848901070654392 0.01012488454580307 0.010185697115957737 0.009873771108686924 0.009976280853152275 0.009855014272034168 0.010105007328093052 0.010200285352766514 0.01005611103028059 0.00993573572486639 0.010128175839781761 0.010295835323631763 
1.4873520135879517 0.043657150119543076 0.37645092606544495 0.5254303812980652 0.5926068425178528 0.6140593886375427 0.6680841445922852 0.6768234372138977 0.7168956995010376 0.7431783080101013 0.7450871467590332 0.7762384414672852 0.7938655018806458 0.7907211184501648 0.8117409944534302 0.02683582529425621 0.3188808858394623 0.4446529746055603 0.5071094036102295 0.5422278046607971 0.5887819528579712 0.6242532134056091 0.6480247974395752 0.6722611784934998 0.6912886500358582 0.7077662944793701 0.730509340763092 0.7439411878585815 0.7558640837669373 0.008960078470408916 0.008757422678172588 0.008322280831634998 0.009793509729206562 0.01028579194098711 0.010189443826675415 0.00972787570208311 0.009323067963123322 0.010688603855669498 0.009140255860984325 0.010495416820049286 0.01008779276162386 0.007622030097991228 0.01007583923637867 0.01009761169552803 0.009850598871707916 0.010061264969408512 0.009833434596657753 0.010141654871404171 0.009965675882995129 0.009920190088450909 0.009827016852796078 0.010420789010822773 0.010084282606840134 0.009724634699523449 0.010091794654726982 0.010072395205497742 0.01031983457505703 
1.7433288097381592 0.052013885229825974 0.41148924827575684 0.5609453916549683 0.6276850700378418 0.648610532283783 0.7005857825279236 0.7102249264717102 0.7470707297325134 0.7686558961868286 0.7726143598556519 0.7992308139801025 0.8174366354942322 0.8156591653823853 0.8354213833808899 0.03186504542827606 0.3546464145183563 0.48417314887046814 0.5439349412918091 0.5796241760253906 0.6242147088050842 0.6597113609313965 0.683020293712616 0.7037109732627869 0.7222957611083984 0.7366799712181091 0.7602061629295349 0.7720838189125061 0.7843405604362488 0.009152336977422237 0.008857530541718006 0.00808988232165575 0.009909290820360184 0.010201712138950825 0.010333294980227947 0.009559601545333862 0.009295070543885231 0.0106726149097085 0.009088254533708096 0.01040356233716011 0.009875712916254997 0.007478594314306974 0.00976384337991476 0.0100775845348835 0.00968241784721613 0.010133388452231884 0.010009102523326874 0.010201712138950825 0.010073564015328884 0.009535562247037888 0.010114988312125206 0.009893153794109821 0.010000280104577541 0.010139978490769863 0.009807687252759933 0.01025169063359499 0.009699844755232334 
2.0433597564697266 0.06131734326481819 0.4479140341281891 0.5971752405166626 0.6601503491401672 0.6791534423828125 0.7299802303314209 0.7387463450431824 0.7737894058227539 0.7945698499679565 0.7961217164993286 0.8235412240028381 0.8398082256317139 0.8371797800064087 0.8544856905937195 0.03644287586212158 0.39207014441490173 0.5232021808624268 0.5814096927642822 0.6149225831031799 0.6579856872558594 0.6909483671188354 0.7127392888069153 0.7329592108726501 0.7499510049819946 0.7656136751174927 0.7872080206871033 0.7983832359313965 0.8089529275894165 0.009276504628360271 0.009137832559645176 0.00824615079909563 0.010041042231023312 0.010221730917692184 0.010045592673122883 0.009659764356911182 0.009131086990237236 0.010732573457062244 0.00904025323688984 0.010207871906459332 0.009883716702461243 0.007861089892685413 0.010147837921977043 0.010249816812574863 0.009838586673140526 0.010053250938653946 0.009825449436903 0.009581121616065502 0.009957684203982353 0.009924196638166904 0.010222977958619595 0.009989087469875813 0.010044281370937824 0.00983645860105753 0.01003977470099926 0.009992708452045918 0.010407833382487297 
2.395026445388794 0.07283781468868256 0.48956921696662903 0.6330496668815613 0.6932168006896973 0.7110630869865417 0.7580933570861816 0.765247106552124 0.8000919818878174 0.8163889646530151 0.820097029209137 0.8441417217254639 0.857473611831665 0.8552990555763245 0.873769998550415 0.043265677988529205 0.4329181909561157 0.5616801381111145 0.617161214351654 0.6513519287109375 0.6891619563102722 0.7215703725814819 0.7430623173713684 0.76045823097229 0.7771262526512146 0.7915827035903931 0.8091917634010315 0.8196308016777039 0.8321493268013 0.008924029767513275 0.008925603702664375 0.00833430141210556 0.009510044939815998 0.010209719650447369 0.01028534397482872 0.009647744707763195 0.00926707312464714 0.0106726149097085 0.008836247026920319 0.01071107666939497 0.009595608338713646 0.0076339831575751305 0.009883841499686241 0.009897341951727867 0.009594323113560677 0.00980081781744957 0.009901306591928005 0.010121636092662811 0.009993646293878555 0.010140549391508102 0.010030996985733509 0.010428783483803272 0.010004280135035515 0.010124004445970058 0.010067785158753395 0.010096301324665546 0.009883841499686241 
2.807216167449951 0.08580034226179123 0.5255025625228882 0.6661009788513184 0.722796618938446 0.7408347129821777 0.7841603755950928 0.7902223467826843 0.8226142525672913 0.8382840752601624 0.8419443964958191 0.8631117343902588 0.8745991587638855 0.874305784702301 0.8896982073783875 0.05260908231139183 0.4703459143638611 0.5970274806022644 0.6502035856246948 0.6822385191917419 0.7204984426498413 0.7497803568840027 0.7701610326766968 0.7874689102172852 0.8029854893684387 0.8150157332420349 0.8308315873146057 0.8418340682983398 0.852393627166748 0.009408682584762573 0.009165862575173378 0.008310260251164436 0.010104921646416187 0.010518013499677181 0.010209423489868641 0.00904275756329298 0.009247074835002422 0.010256902314722538 0.008816246874630451 0.010523373261094093 0.010063784196972847 0.008036401122808456 0.009823842905461788 0.009829250164330006 0.009886638261377811 0.009969106875360012 0.009901306591928005 0.010077593848109245 0.010389236733317375 0.010204654186964035 0.010034996084868908 0.009889156557619572 0.009688271209597588 0.0100920544937253 0.01013180986046791 0.010020598769187927 0.009951841086149216 
3.290344476699829 0.09929414838552475 0.562682569026947 0.6991362571716309 0.7526329755783081 0.768132746219635 0.8086137175559998 0.8140155076980591 0.843596339225769 0.8584820628166199 0.8604118824005127 0.880222737789154 0.8926043510437012 0.8900516629219055 0.9036624431610107 0.06186460703611374 0.508708655834198 0.6315283179283142 0.6846566200256348 0.7150033116340637 0.7509499788284302 0.7766804695129395 0.7957995533943176 0.810088574886322 0.8254328966140747 0.8378437757492065 0.85334712266922 0.8603428602218628 0.8705419301986694 0.009036180563271046 0.00916986633092165 0.00814998522400856 0.00986537430435419 0.010145658627152443 0.010109526105225086 0.009439405053853989 0.009271073155105114 0.010716584511101246 0.008900249376893044 0.010483436286449432 0.009843701496720314 0.0077814036048948765 0.009991840459406376 0.009853282012045383 0.009978736750781536 0.010281642898917198 0.01001309510320425 0.009741273708641529 0.009953687898814678 0.009691816754639149 0.00999900046736002 0.010073029436171055 0.01004028134047985 0.010060105472803116 0.00999175664037466 0.009980755858123302 0.009699844755232334 
3.8566205501556396 0.11435385048389435 0.5999744534492493 0.7267688512802124 0.7777844667434692 0.7925974726676941 0.8310649991035461 0.8351730108261108 0.8615581393241882 0.8753297328948975 0.8776994347572327 0.8962761163711548 0.9059673547744751 0.9027978181838989 0.9155066609382629 0.07263808697462082 0.5492689609527588 0.6640644669532776 0.7142725586891174 0.7428408265113831 0.7769008874893188 0.8005255460739136 0.8186098337173462 0.8335087895393372 0.8462802767753601 0.8578554391860962 0.8715122938156128 0.8777071237564087 0.8863421678543091 0.009328574873507023 0.00925395730882883 0.008005738258361816 0.009761570021510124 0.010189700871706009 0.01018145214766264 0.009487483650445938 0.009007099084556103 0.01077254582196474 0.008976250886917114 0.010379600338637829 0.009895720519125462 0.007761481683701277 0.009967840276658535 0.01000148244202137 0.010166939347982407 0.01020551286637783 0.010144846513867378 0.01026577316224575 0.009953687898814678 0.009667777456343174 0.01026697363704443 0.01000907365232706 0.010368290357291698 0.009912338107824326 0.01003177184611559 0.010136144235730171 0.01027983520179987 
4.5203537940979 0.13427500426769257 0.631780207157135 0.7557151913642883 0.8034529089927673 0.8164907097816467 0.8511017560958862 0.8548368811607361 0.8793719410896301 0.890840470790863 0.893546998500824 0.9098135232925415 0.9188345074653625 0.9156603813171387 0.9275668263435364 0.08737022429704666 0.583416223526001 0.6962172985076904 0.7450626492500305 0.7715494632720947 0.8024232983589172 0.8240950703620911 0.8408001065254211 0.8526380062103271 0.8657717704772949 0.8751547336578369 0.888058066368103 0.8928787708282471 0.9015304446220398 0.008883975446224213 0.008829500526189804 0.007917586714029312 0.010332492180168629 0.009973494336009026 0.010289340279996395 0.009519536048173904 0.009223077446222305 0.011032365262508392 0.008792245760560036 0.010203877463936806 0.010035773739218712 0.008072259835898876 0.010027839802205563 0.009853282012045383 0.00963837094604969 0.009724687784910202 0.009917275980114937 0.009881407022476196 0.01020143087953329 0.009996313601732254 0.01007099263370037 0.010200941003859043 0.01018428523093462 0.010008187033236027 0.010147815570235252 0.010016614571213722 0.009979840368032455 
5.298316478729248 0.15251441299915314 0.6675177216529846 0.7813911437988281 0.8245167136192322 0.8368273377418518 0.8687520027160645 0.8743091225624084 0.8942614197731018 0.9055866599082947 0.9070026278495789 0.921175479888916 0.9294305443763733 0.9274828433990479 0.9362750053405762 0.10256574302911758 0.6190658807754517 0.7270763516426086 0.7713482975959778 0.7957584261894226 0.8249827027320862 0.8462908267974854 0.8598780035972595 0.8720354437828064 0.8809513449668884 0.8918050527572632 0.9026526212692261 0.9077572822570801 0.9136826395988464 0.009036180563271046 0.008893569931387901 0.008101902902126312 0.010029065422713757 0.009989510290324688 0.01059302594512701 0.009555594995617867 0.009719028137624264 0.010268894024193287 0.008880248293280602 0.010551328770816326 0.009695645421743393 0.007817262783646584 0.01006383914500475 0.009933390654623508 0.010174947790801525 0.010490001179277897 0.010444281622767448 0.010025544092059135 0.01009753905236721 0.010561236180365086 0.010094990953803062 0.010065034963190556 0.010048281401395798 0.010143972933292389 0.009939737617969513 0.009897084906697273 0.009775843471288681 
6.210169315338135 0.17327043414115906 0.6977212429046631 0.8069193363189697 0.8454201817512512 0.8560410737991333 0.8855374455451965 0.8897758722305298 0.9080628156661987 0.9175109267234802 0.9193182587623596 0.9318963885307312 0.9376914501190186 0.9373215436935425 0.9450991153717041 0.1193990483880043 0.6522421836853027 0.7555394768714905 0.7964116334915161 0.8190082907676697 0.8460004329681396 0.8654715418815613 0.8768836855888367 0.8872979879379272 0.8979788422584534 0.9055747985839844 0.913720428943634 0.920093834400177 0.9251148104667664 0.008727764710783958 0.008989673107862473 0.008202075026929379 0.010084959678351879 0.01042992901057005 0.010525096207857132 0.009439405053853989 0.00932706706225872 0.010484744794666767 0.009176257066428661 0.010351644828915596 0.009819692000746727 0.007578202523291111 0.009871842339634895 0.01008159015327692 0.009898651391267776 0.009876948781311512 0.00986537430435419 0.009969490580260754 0.009590065106749535 0.010388954542577267 0.009827016852796078 0.010041051544249058 0.01024828664958477 0.009944288060069084 0.009963746182620525 0.010275596752762794 0.009983840398490429 
7.278953552246094 0.19647914171218872 0.726490318775177 0.8287179470062256 0.865393877029419 0.87422776222229 0.9001765847206116 0.9042801856994629 0.9191479086875916 0.9290629029273987 0.9305779337882996 0.9407463669776917 0.947371780872345 0.9459876418113708 0.9529872536659241 0.14058250188827515 0.6856701970100403 0.7823055386543274 0.8217113614082336 0.8412511348724365 0.8652724027633667 0.8812457919120789 0.8914771676063538 0.902792751789093 0.9112744927406311 0.9173814654350281 0.9263516664505005 0.9304224252700806 0.9358869791030884 0.009396666660904884 0.009362073615193367 0.008422452956438065 0.010268612764775753 0.010570062324404716 0.010461161844432354 0.009695823304355145 0.009295070543885231 0.010488742031157017 0.008940250612795353 0.009940294548869133 0.009835698641836643 0.007845153100788593 0.010107838548719883 0.010257827118039131 0.009854603558778763 0.010149416513741016 0.009945223107933998 0.009861388243734837 0.010069567710161209 0.009731882251799107 0.010342965833842754 0.010029059834778309 0.01022428646683693 0.010028155520558357 0.010187830775976181 0.009566385298967361 0.009883841499686241 
8.531678199768066 0.22105002403259277 0.7542284727096558 0.8502889275550842 0.8808510303497314 0.8893973231315613 0.9135704636573792 0.9155697822570801 0.9312571287155151 0.9384093880653381 0.9393497109413147 0.9492478370666504 0.9538413286209106 0.9537180066108704 0.9590193629264832 0.16080723702907562 0.7159176468849182 0.8084886074066162 0.8422701954841614 0.8590102195739746 0.8820177912712097 0.8965528011322021 0.907514750957489 0.9154214859008789 0.9218541979789734 0.9285711646080017 0.9356122016906738 0.9405783414840698 0.9439710974693298 0.008996127173304558 0.009662396274507046 0.008238136768341064 0.01065987441688776 0.010329834185540676 0.010321306996047497 0.00979598704725504 0.009407059289515018 0.010920442640781403 0.009004252031445503 0.010755007155239582 0.009667634963989258 0.008120072074234486 0.010135837830603123 0.010197746567428112 0.00989464670419693 0.009788797236979008 0.01017279364168644 0.010201712138950825 0.009813833050429821 0.010220680385828018 0.010114988312125206 0.00990914274007082 0.009620269760489464 0.009980231523513794 0.010247853584587574 0.009622165933251381 0.010135837830603123 
10.0 0.2443825751543045 0.7802684307098389 0.8671160340309143 0.8957992792129517 0.9043270945549011 0.924385666847229 0.9279655814170837 0.9398379921913147 0.9461667537689209 0.9473694562911987 0.9564031362533569 0.9609826803207397 0.9599625468254089 0.9652514457702637 0.18322500586509705 0.744910478591919 0.8281748294830322 0.8604685664176941 0.8772328495979309 0.8963045477867126 0.911308765411377 0.9182438254356384 0.9261168837547302 0.9320979118347168 0.9383185505867004 0.9450047016143799 0.9482364654541016 0.9525152444839478 0.008835910819470882 0.009442159906029701 0.008294233120977879 0.010400364175438881 0.01031782291829586 0.010213418863713741 0.009259111247956753 0.009023097343742847 0.010896459221839905 0.008740244433283806 0.010012180544435978 0.00932350568473339 0.00815991498529911 0.010067839175462723 0.010013498365879059 0.009782525710761547 0.00983287300914526 0.010057012550532818 0.010105620138347149 0.009925716556608677 0.010088464245200157 0.009907009080052376 0.010180954821407795 0.009948278777301311 0.010048124007880688 0.00987171195447445 0.010156066156923771 0.009867842309176922 


==> figures/level/QAM_loss/SNRsweep_rmse.txt <==
SNR rmse_h0 rmse_h1 rmse_h2 rmse_h3 rmse_h4 rmse_h5 rmse_h6 rmse_h7 rmse_h8 rmse_h9 rmse_h10 rmse_h11 rmse_h12 rmse_h13 CRB0 CRB1 CRB2 CRB3 CRB4 CRB5 CRB6 CRB7 CRB8 CRB9 CRB10 CRB11 CRB12 CRB13 rmse_esprit 
0.10000000149011612 0.20438826652071898 0.20554003693629014 0.20066506701710518 0.19474561439296778 0.19211155507393124 0.18612116229812853 0.18317009357619943 0.18210463579476235 0.17931794435460321 0.17581253303211553 0.17270758931429575 0.16815681242516448 0.16655706301040563 0.16521655926804174 0.0 4.974874130815774e-10 1.5769370979339684e-10 1.236816772011896e-10 1.1259966108925214e-10 1.0410815365621398e-10 9.500440373481375e-11 8.778899900877686e-11 8.288532602525607e-11 8.016845791686832e-11 7.55935071232233e-11 7.248487190912265e-11 6.943425826157872e-11 6.746016263989653e-11 6.42459317147267e-11 
0.11721023917198181 0.20358972390293442 0.20231670250415315 0.19678069459698358 0.19055807236369302 0.18753578917354777 0.18213392767235279 0.17773123099092936 0.17621696301193646 0.1735363987592138 0.17022848419319067 0.16716604496200677 0.16309418914386417 0.16000310041731736 0.15919116628249336 0.0 4.5951463595214834e-10 1.456570842012023e-10 1.1424116218147165e-10 1.0400502276588692e-10 9.616166382585036e-11 8.775279527234132e-11 8.108813670188984e-11 7.655875656119161e-11 7.404926953027727e-11 6.982351744373356e-11 6.695216289829904e-11 6.413439989129967e-11 6.23109832477357e-11 5.934209391620705e-11 
0.1373823881149292 0.20296066312119043 0.1994526275646493 0.19295645647619566 0.1867662915952166 0.1829912363400682 0.1775276428007944 0.1728459427345657 0.17103286905426726 0.16807487927478879 0.16438803279360487 0.16168094229919772 0.15704684915448455 0.1544597044215368 0.1527493530500107 0.0 4.24440256312535e-10 1.345391991338219e-10 1.0552122726500555e-10 9.606640624338625e-11 8.882172339274847e-11 8.105469947672892e-11 7.489874712399912e-11 7.071509155041449e-11 6.839714970279183e-11 6.449394683825838e-11 6.184175854344293e-11 5.923907550736125e-11 5.7554838368742285e-11 5.4812559564514475e-11 
0.16102619469165802 0.20264231662601562 0.1967009781921744 0.18964238888870283 0.1827802083440178 0.1789830330407509 0.1727456290858998 0.16765711396626667 0.16623161514526966 0.16181270040298554 0.15869966925602794 0.15586726281037727 0.15093846056219856 0.1485307801935658 0.1463255720837449 0.0 3.920431113204991e-10 1.2426994310079015e-10 9.746688641047553e-11 8.873374485852814e-11 8.204204361926498e-11 7.486786636373324e-11 6.918179330425702e-11 6.531747030212124e-11 6.317645492808252e-11 5.957118287087742e-11 5.712143413275298e-11 5.471740852909041e-11 5.3161730426778445e-11 5.062876733653886e-11 
0.18873919546604156 0.2025073730192018 0.19434964308979502 0.1856178248428352 0.17825959750322204 0.17471433147703552 0.16721456344316865 0.16275410957831862 0.1599022374491177 0.15683996758324642 0.15321462475239458 0.14961642231291647 0.14475306681363787 0.14269441930667287 0.14003251351720983 0.0 3.62118777043644e-10 1.147845140109286e-10 9.002731514652445e-11 8.196076822259477e-11 7.577983667292495e-11 6.915325979338822e-11 6.390120050740549e-11 6.033183958075125e-11 5.835424534270009e-11 5.50241610818484e-11 5.276139891771909e-11 5.0540871264543623e-11 4.910393656089728e-11 4.6764312582646336e-11 
0.22122162580490112 0.20233779368231675 0.19170877332774378 0.1814232725589479 0.17344797549530155 0.16944379528456335 0.1624093096094212 0.15767060831657614 0.1548890929133347 0.15073497165788424 0.14755474668747928 0.1440552011242073 0.1393449259394192 0.13677266284080242 0.13417926327389837 0.0 3.3447861016185813e-10 1.0602312567348846e-10 8.315561823456639e-11 7.57047836180881e-11 6.999563816638638e-11 6.387485992849202e-11 5.90236859634199e-11 5.572677163615735e-11 5.390012501862769e-11 5.082422074335127e-11 4.8734174996998274e-11 4.668313775036552e-11 4.535588255144548e-11 4.319483983060066e-11 
0.2592943608760834 0.20237116130901583 0.18849310530567434 0.17772603277393847 0.16899390431420383 0.1651783868611899 0.15743453327524537 0.15200447548532817 0.14924788739795497 0.14454276451432696 0.1417820799283883 0.13773070888216518 0.13303619367649352 0.13026847801319197 0.12798182320568652 0.0 3.0894812019159416e-10 9.793046594221544e-11 7.680841669291845e-11 6.992629606493292e-11 6.465292704421608e-11 5.899934401397204e-11 5.45184557365315e-11 5.1473191013233557e-11 4.9785970514912064e-11 4.694484784092354e-11 4.501433204468834e-11 4.3119849451974083e-11 4.189390328607714e-11 3.989781077133365e-11 
0.30391955375671387 0.20232954527730337 0.18498495242098556 0.17290043544041533 0.16442263902810939 0.16000090019524182 0.15149675791799688 0.14605142826954318 0.14334916304510972 0.1391060774278528 0.13497956198496905 0.13217242356712 0.1275741937689224 0.12452292672369705 0.12237029789978686 0.0 2.8536634534026723e-10 9.045550896874555e-11 7.094569023288087e-11 6.458887623417896e-11 5.971801900077068e-11 5.4495969961344925e-11 5.035710365760752e-11 4.7544282501849264e-11 4.598584597167075e-11 4.336158562278539e-11 4.157842559539604e-11 3.9828547205469526e-11 3.8696175367617496e-11 3.685244344051255e-11 
0.35622477531433105 0.20220749218192818 0.18151679996958378 0.16824068745018994 0.15961332873630346 0.15448819142031095 0.1461118602747329 0.1404933114160921 0.13793685370502554 0.13364987895230834 0.12980074907240638 0.12626778408886322 0.12144654166310324 0.11870072795074067 0.11589867046372644 0.0 2.635846111028254e-10 8.355112977478063e-11 6.553047352950147e-11 5.965887184415551e-11 5.5159800821691094e-11 5.033634573889732e-11 4.6513394132458335e-11 4.391527301755892e-11 4.247579166865744e-11 4.005183674820306e-11 3.8404784471237596e-11 3.6788471558255167e-11 3.574253287273613e-11 3.403953133372209e-11 
0.41753193736076355 0.20219208987773366 0.1779996861973418 0.16379112551677466 0.15380715263539282 0.14810872056890728 0.140667372518683 0.1349864063439061 0.13096068147469175 0.1274298958677574 0.123701548941304 0.11971040790965759 0.11566918582384808 0.11282117499206798 0.11073268634331584 0.0 2.434654050745567e-10 7.717373592162027e-11 6.05285870309412e-11 5.510515601916041e-11 5.0949496118268044e-11 4.6494213262773665e-11 4.296306510271305e-11 4.056325495045229e-11 3.9233648351364684e-11 3.699471164067346e-11 3.547337766128337e-11 3.3980437030253054e-11 3.301433359773211e-11 3.144132071122462e-11 
0.489390105009079 0.20199247231479056 0.17401659317343263 0.1583546924980901 0.14856509321442607 0.14311116010058808 0.13497254477684464 0.12883863698846823 0.12592580793074978 0.12189091278998683 0.11854343360892446 0.11426970428139685 0.10964141483465456 0.10672140188678339 0.10479579917704727 0.0 2.2488190727195674e-10 7.128313407557387e-11 5.590849341280434e-11 5.0899029487791744e-11 4.706056798316432e-11 4.2945350571141066e-11 3.9683732029799803e-11 3.746709848226105e-11 3.6238979017924216e-11 3.4170938536276683e-11 3.2765726057502897e-11 3.1386741034347854e-11 3.049437974529113e-11 2.9041433761732426e-11 
0.5736152529716492 0.20190236876004145 0.1694138485179532 0.15272476161156698 0.14292724533267415 0.13731078979475908 0.12930205297330163 0.12305699034393605 0.11975673152304574 0.11574159941972875 0.11198080462728968 0.10827004501309512 0.10445091733832113 0.1013699365805351 0.09868458531595051 0.0 2.0771685656626084e-10 6.584215291606879e-11 5.164104383084984e-11 4.701394764767376e-11 4.3468473256579274e-11 3.96673668247382e-11 3.6654705282056336e-11 3.4607265968118096e-11 3.347288703147236e-11 3.1562699848832924e-11 3.026474463501596e-11 2.899101638554087e-11 2.8166768779887808e-11 2.6824724593936838e-11 
0.6723358035087585 0.2016902651719894 0.16468438291223744 0.147084127337102 0.13692379969909516 0.13117268760297673 0.12265738271080898 0.11682419489292908 0.11382149667887771 0.10962727098113562 0.10617153148721867 0.10231888610988542 0.09835632208887995 0.0948225989630628 0.09342982335594718 0.0 1.9186200883059254e-10 6.081647593594778e-11 4.769932764061084e-11 4.342541497163645e-11 4.0150561119765916e-11 3.663959122086665e-11 3.3856883517150104e-11 3.196572252077431e-11 3.091793125951439e-11 2.915354538420947e-11 2.7954663461738462e-11 2.677815681125207e-11 2.6016822818368805e-11 2.477721683052252e-11 
0.7880463004112244 0.20116489361250534 0.15981187081166498 0.14121759908113876 0.13123570602782994 0.12543242135242044 0.11738130517712224 0.11103311568694274 0.10827801863347417 0.10421919590970433 0.09975060567217825 0.09711671560567309 0.09214370725909263 0.08975965773035212 0.08811244259216298 0.0 1.7721735353410755e-10 5.617440820798103e-11 4.405847796618823e-11 4.0110789406957876e-11 3.708590388186732e-11 3.384292262429757e-11 3.127261619466885e-11 2.9525806307126077e-11 2.85579917596934e-11 2.6928280508318613e-11 2.582090807210924e-11 2.473420336848668e-11 2.403098149718167e-11 2.2885993323933726e-11 
0.9236708879470825 0.20088976922008336 0.15425959873203718 0.13502096781552037 0.12528082475806535 0.11900998206932242 0.11170717592907324 0.10545460288215698 0.10204551537174109 0.09831741630341215 0.09456843519651927 0.09159115811536123 0.08723244857317919 0.08473658811488223 0.08271623056323314 0.0 1.6369049590374178e-10 5.188666028527828e-11 4.069553030509434e-11 3.7049166065294995e-11 3.4255167407637096e-11 3.1259720511761036e-11 2.8885604269956285e-11 2.7272126121154465e-11 2.637818341814392e-11 2.4872867261476016e-11 2.3850018847840228e-11 2.2846262367027435e-11 2.2196715816647277e-11 2.1139123548955365e-11 
1.0826367139816284 0.20006336422846477 0.14878878937183168 0.12927493200200746 0.11924012906753961 0.11420104254826688 0.10558039001811699 0.09980739750327576 0.09618954729326824 0.09316537784151709 0.08898533314029133 0.08603729067870768 0.08235415698289915 0.0797577415161086 0.07777651011472515 0.0 1.5119615264486999e-10 4.792620046897795e-11 3.758927961242229e-11 3.4221238128114214e-11 3.164050173702716e-11 2.887369517049438e-11 2.6680792164692988e-11 2.519047003701418e-11 2.436476115873832e-11 2.2974343652111648e-11 2.2029569309406136e-11 2.1102428614556546e-11 2.0502461591159054e-11 1.9525594074972477e-11 
1.268960952758789 0.19858960307163775 0.14259427122898213 0.12282613224222587 0.11313090953750385 0.10700707545461444 0.09999005651956487 0.09370480878728316 0.09113598384318068 0.08723853387011621 0.0837604370437189 0.08122907401169545 0.07733971387755052 0.0749006877949875 0.07292581895315112 0.0 1.3965548106849343e-10 4.426803632938326e-11 3.472012252199701e-11 3.16091609336306e-11 2.922541136904007e-11 2.6669791778733557e-11 2.464427094130389e-11 2.3267703770539866e-11 2.2505021261020148e-11 2.1220732691697622e-11 2.0348071783898885e-11 1.9491698284767634e-11 1.8937527223700985e-11 1.8035222873878284e-11 
1.4873520135879517 0.19777584189743425 0.13648653063630325 0.11659290946150346 0.10749468936527463 0.10196283648631684 0.09469698414657945 0.08897055912188308 0.0857684928192531 0.08197064658794759 0.0786160681805123 0.07609967637042603 0.07205322019006814 0.0705110574276756 0.0688592042098536 0.0 1.2899570385349757e-10 4.0889095920236055e-11 3.206996683926258e-11 2.9196462502277535e-11 2.699466154009831e-11 2.463410948964541e-11 2.276319579957243e-11 2.1491700696861678e-11 2.0787232205600063e-11 1.9600973300720573e-11 1.879492159758223e-11 1.8003914537089238e-11 1.7492042354408812e-11 1.6658610490546576e-11 
1.7433288097381592 0.1959858730599229 0.13069806903743986 0.11098208102530442 0.10185488465709484 0.09640237744805812 0.08851515031638475 0.08310052238384372 0.08096195281913394 0.07755344050974568 0.07444594456190876 0.07196047833857057 0.06787534741581476 0.06627233409941125 0.06439802314215898 0.0 1.1914955503642904e-10 3.776806140326958e-11 2.9622089696915435e-11 2.6967917634517573e-11 2.4934178615563413e-11 2.2753806396811838e-11 2.1025697901095603e-11 1.9851255164211322e-11 1.920055820040523e-11 1.8104845529808057e-11 1.7360318994006852e-11 1.662968886154477e-11 1.6156887376697284e-11 1.5387070714478766e-11 
2.0433597564697266 0.1940040437987253 0.12462301702772698 0.10488912467502931 0.09646766224412544 0.09041642036089478 0.08429832882374351 0.0793055594203466 0.07618299733168903 0.0729039328673328 0.07042203424713771 0.06748850108037616 0.06413339291827015 0.06302770223831819 0.06047903960001139 0.0 1.1005498152719871e-10 3.488526072607823e-11 2.736106325058659e-11 2.490948125478413e-11 2.3030974852165458e-11 2.1017028972915583e-11 1.9420825986761728e-11 1.8336027242977473e-11 1.7734997529734435e-11 1.6722919101413225e-11 1.6035221887337944e-11 1.536036040799008e-11 1.4923647180831363e-11 1.4212590146572869e-11 
2.395026445388794 0.19184336089240628 0.11876752153178925 0.09987573446408372 0.09075325879867735 0.08557061155652326 0.07927155184305285 0.07466715016216936 0.0725439357199107 0.06982652286916041 0.06659549506508723 0.06412439612611784 0.06099186697272592 0.059764200626802995 0.056545212146087376 0.0 1.0165457725617846e-10 3.222249809353784e-11 2.5272616728815953e-11 2.3008162336904914e-11 2.127304074967447e-11 1.941281764816549e-11 1.7938450701451452e-11 1.6936453732707494e-11 1.6381300574830943e-11 1.5446473028051713e-11 1.4811267069841218e-11 1.4187917157877992e-11 1.3784538220764855e-11 1.312775487490273e-11 
2.807216167449951 0.18902858871375083 0.11281889662875469 0.09495683583510917 0.0863182859510016 0.08134970061353922 0.07485957559739038 0.07119777138175921 0.06877585989475363 0.06660953079727104 0.06280480135406602 0.061025387935971065 0.05785854147787909 0.056547902934567636 0.05366641279880851 0.0 9.389536716853165e-11 2.9762981983863036e-11 2.3343578576797388e-11 2.125196750422026e-11 1.9649287270248533e-11 1.793105315468637e-11 1.6569223632804337e-11 1.5643708488945263e-11 1.513092921396221e-11 1.4267456518242281e-11 1.3680735463595359e-11 1.3104964731015459e-11 1.273237561069583e-11 1.212572431859059e-11 
3.290344476699829 0.18629244536745676 0.10761258362962794 0.09048882871874293 0.08145729864094249 0.07731162389002114 0.07114083740262153 0.06724781182094514 0.06547424948247792 0.06278004713577098 0.05992748518659085 0.058080499557401355 0.05472274479017107 0.05399831273806191 0.05066937263619573 0.0 8.672841617108787e-11 2.7491198400924404e-11 2.1561782889939496e-11 1.962982353006343e-11 1.8149474033432492e-11 1.6562391263109098e-11 1.5304508519121e-11 1.4449637122464455e-11 1.3975998154743425e-11 1.3178433433563e-11 1.2636496510323875e-11 1.210467403956848e-11 1.176052438047968e-11 1.1200178412374126e-11 
3.8566205501556396 0.1832011977137067 0.10262252045196128 0.08659646050613924 0.07805452446304383 0.0738541500451796 0.06775047369427145 0.06441941246592554 0.06283293648999422 0.0602589034816718 0.057834492266776165 0.055309389186521944 0.0526233648194218 0.051793135879158334 0.0485365842459471 0.0 8.010850267981701e-11 2.5392817268048155e-11 1.9915988922987933e-11 1.8131494314642547e-11 1.676413914713387e-11 1.529819698738987e-11 1.4136328086337518e-11 1.3346707687538825e-11 1.2909221417591288e-11 1.2172534237609263e-11 1.167196273359085e-11 1.1180734243291721e-11 1.0862852958358456e-11 1.0345277356659193e-11 
4.5203537940979 0.18011286394253384 0.09868794024262369 0.08326991997653264 0.07428305437703353 0.07053168558380032 0.06504123944714571 0.061234125076834206 0.06034510394293167 0.057903928003652294 0.055460270297294015 0.0533507668852991 0.05036786668860051 0.0501964555046178 0.04645521477468078 0.0 7.399390261097042e-11 2.3454608672437694e-11 1.8395821606969414e-11 1.6747535451604227e-11 1.5484549055504853e-11 1.4130500611860845e-11 1.3057316152622319e-11 1.2327966966863174e-11 1.1923873249075966e-11 1.1243416820181744e-11 1.0781053480303987e-11 1.0327319922748304e-11 1.0033701946186346e-11 9.555632759457968e-12 
5.298316478729248 0.17663128681798665 0.09458441244345123 0.07996786481688636 0.07084144213955397 0.06808350278557705 0.06278708209362535 0.05903882425080198 0.05843292656382515 0.055571399491189256 0.053906673623231094 0.05116463557205059 0.04843439622902314 0.04841041711481329 0.04496522294326108 0.0 6.834601030299118e-11 2.1664338610621768e-11 1.6991684505605025e-11 1.5469210313638925e-11 1.430262660482208e-11 1.305193218724887e-11 1.206066236419752e-11 1.1386984126125567e-11 1.1013734437669375e-11 1.0385216648960824e-11 9.958145172012448e-12 9.539044387283909e-12 9.267838475223601e-12 8.826259765684654e-12 
6.210169315338135 0.17384527957578677 0.0910243030225697 0.07726187755727125 0.06871064398021365 0.06561331460434905 0.059961471104810364 0.057108777730613035 0.056680759647200915 0.054631197846880586 0.0523201760363896 0.04969684762567163 0.04747594627456271 0.04681929367751302 0.043050170019860896 0.0 6.312921356781777e-11 2.001071649494954e-11 1.5694722155529596e-11 1.4288457971505954e-11 1.321091806355743e-11 1.2055688124545136e-11 1.1140081601028247e-11 1.0517824330891763e-11 1.0173064700999569e-11 9.59252105578529e-12 9.198047368273573e-12 8.810936536251435e-12 8.560431435024686e-12 8.152557962344547e-12 
7.278953552246094 0.17069752463575108 0.08821232518817586 0.0756800927613734 0.06530328540161641 0.0630141101783251 0.05848430704257593 0.05522849931853944 0.05538628939862987 0.05268508983410286 0.05076848153833234 0.04844341597653539 0.04572412943513803 0.04610187006403188 0.04170593290302043 0.0 5.831061399534215e-11 1.848331568700957e-11 1.4496757570935866e-11 1.3197832112928341e-11 1.2202540328884447e-11 1.1135487433992528e-11 1.0289768449980868e-11 9.71500764718926e-12 9.396563335963974e-12 8.860332268522393e-12 8.495968483052067e-12 8.138405009939219e-12 7.907020825108206e-12 7.530280231519611e-12 
8.531678199768066 0.16767390566150672 0.08575346325134474 0.07298759717368065 0.06393455924125925 0.061216076691142284 0.056520818331313144 0.05400596566438295 0.05365724480805958 0.05168570362735151 0.0499443592113025 0.04720178087240745 0.04484736181710239 0.04462294006535234 0.04052819974983435 0.0 5.385981847930032e-11 1.7072500871286365e-11 1.3390233491206995e-11 1.2190453677251054e-11 1.1271131790494542e-11 1.0285525953988613e-11 9.504360058754871e-12 8.973470207828432e-12 8.679332319901232e-12 8.184030925184834e-12 7.847478832678088e-12 7.517208116731336e-12 7.30348518750423e-12 6.955500722611757e-12 
10.0 0.16518618442323285 0.08359007259105648 0.0715939586012793 0.06253296012818099 0.05968904388388299 0.05559130983803065 0.05240296938931823 0.0530409467050331 0.051246585706775545 0.04881935756171838 0.04586764073493137 0.04349828219550294 0.04359422816549255 0.039828888608572005 0.0 4.9748743212028435e-11 1.5769371545280536e-11 1.2368167954162808e-11 1.1259966599482689e-11 1.0410815288074783e-11 9.500440503128386e-12 8.778900049669452e-12 8.288532586872465e-12 8.016846216600287e-12 7.55935075982107e-12 7.248487327011004e-12 6.943425798551378e-12 6.74601615427766e-12 6.424593229789711e-12 


==> figures/level/QAM_loss/biases.txt <==
NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 SNR 
-0.025196806 0.008292597 0.0051792166 0.014505169 0.004565331 -0.006036958 0.002083962 -0.0052709896 -0.000989589 -0.0059622806 0.008920858 0.0006624929 -0.005502387 -0.0050774603 0.1 
-0.02542499 0.005383128 0.0044485726 0.012641725 0.0032827416 -0.0052344035 0.0025821612 -0.005034918 -0.000113781534 -0.0052592913 0.008603727 0.0010851606 -0.0055681434 -0.0038147736 0.11721022 
-0.024466211 0.0038846452 0.004071935 0.011449114 0.002711584 -0.0049417615 0.0029032382 -0.0046127397 -0.00048802965 -0.005035979 0.007981457 0.0009482898 -0.0052021756 -0.003527786 0.13738237 
-0.022587905 0.0030937626 0.004463589 0.010414608 0.0024098181 -0.0042702705 0.0037173508 -0.004236688 0.00012533956 -0.004407821 0.007413097 0.0010638805 -0.0052270927 -0.0026396273 0.1610262 
-0.02021265 0.0028981592 0.0047089546 0.009311439 0.0018316222 -0.0038389803 0.0036892283 -0.0035230857 0.00019451593 -0.0039353124 0.0077659525 0.00064343214 -0.0050401217 -0.0029615972 0.18873917 
-0.017754959 0.0026588074 0.0049782046 0.008287056 0.0015390607 -0.0033561618 0.0036608428 -0.0036371131 -8.933437e-05 -0.0036621576 0.0072753825 0.0010961596 -0.0047672535 -0.0022127496 0.22122163 
-0.015471397 0.002517775 0.0048260856 0.0066383304 0.001574803 -0.003129418 0.0034777652 -0.0034269642 -0.00015583589 -0.0032606013 0.006705157 0.00053849054 -0.004314314 -0.0020112754 0.25929436 
-0.013442106 0.0017633939 0.0047431565 0.005353023 0.0010012733 -0.0031815143 0.0028914248 -0.0032653653 0.00016565058 -0.0029842928 0.006263287 0.00015426739 -0.0043391334 -0.001767337 0.30391952 
-0.011855612 0.0009519438 0.004214977 0.004371776 0.0008182922 -0.0035134158 0.003016771 -0.0030852503 -0.00019752012 -0.002772446 0.005771627 0.00032082884 -0.004042256 -0.0014754843 0.35622478 
-0.010862553 -0.0001621538 0.004474843 0.0030302939 0.0007072198 -0.0034416213 0.0030566682 -0.003222487 -0.00018006022 -0.002990487 0.0057181986 -0.00029092503 -0.0041943453 -0.0013098456 0.4175319 
-0.010179233 -0.0014057517 0.0040228856 0.0018525667 0.0007230867 -0.0033790465 0.002869699 -0.002782114 -0.00051880756 -0.0027599502 0.005396836 -0.00038889903 -0.003652138 -0.0012841531 0.48939013 
-0.009920094 -0.0028517582 0.0038884273 0.0013895222 0.00048263647 -0.0029007 0.002552493 -0.0032533393 -0.00059347757 -0.0020747161 0.004879651 -0.0006875764 -0.0033071644 -0.001105348 0.5736153 
-0.009980354 -0.0045036883 0.0033789298 0.001071563 0.0010677793 -0.0029445721 0.002541386 -0.0030558533 -0.00037579268 -0.002178232 0.004616924 -0.0011758333 -0.0031924897 -0.0008066535 0.67233574 
-0.010268502 -0.005372569 0.003124999 0.00043131088 0.0007911891 -0.0028132556 0.002596531 -0.0025941788 -0.0006525395 -0.0014723116 0.0050968085 -0.00091176043 -0.0028348519 -0.00067174406 0.7880463 
-0.010639688 -0.006375997 0.0031677797 0.00044044782 0.00086580886 -0.0030234954 0.0019631593 -0.0025646398 -0.0004425249 -0.0016536141 0.0049546096 -0.0014219991 -0.0032810364 -0.0004843233 0.9236708 
-0.011364071 -0.0072208215 0.0033326738 2.2711169e-05 0.0011222349 -0.002560412 0.0018943845 -0.0026868565 -0.0006267288 -0.0014733189 0.0045950413 -0.0016212094 -0.002954975 -0.00056240644 1.0826367 
-0.011781705 -0.0075359214 0.0031407124 -0.00010258765 0.001198223 -0.0026469848 0.0020371915 -0.0026855706 -0.0003652639 -0.0013838647 0.0042459224 -0.0014878593 -0.002983745 -0.0003495172 1.268961 
-0.012048873 -0.0077224597 0.0029373066 6.8590794e-05 0.0010831222 -0.002423512 0.002081974 -0.0027260033 -0.00037700823 -0.0013502331 0.004432253 -0.001935038 -0.0027751846 -0.0001979692 1.4873521 
-0.012376581 -0.007241846 0.0031953487 -0.0002741856 0.0012922069 -0.002355353 0.0018808774 -0.0023769443 -0.00055204594 -0.0013260115 0.0044802832 -0.001969303 -0.0026995717 -0.00028609918 1.7433288 
-0.012361645 -0.0062803444 0.0030323742 5.896283e-06 0.0016610769 -0.002029114 0.0019866663 -0.0025115446 -0.00041351467 -0.0010627063 0.0041712257 -0.002026624 -0.0028514995 -0.00019838182 2.0433595 
-0.01253647 -0.0060365 0.0033945823 -0.00015545757 0.001569925 -0.0020144375 0.0021626384 -0.0023768763 -0.00029267682 -0.0012042187 0.0041732625 -0.0020190286 -0.002843192 -0.00011251144 2.3950264 
-0.012485477 -0.0053814594 0.003497694 0.0005584665 0.0018408229 -0.0020082197 0.0021729989 -0.0022596163 -0.00041722835 -0.0011018545 0.004147488 -0.002098072 -0.0027038162 -0.00014469482 2.8072162 
-0.012159062 -0.004683359 0.0039168117 0.0005705816 0.00195472 -0.0017310795 0.0019293199 -0.002480936 -0.00040421693 -0.0011417139 0.003866281 -0.0020985305 -0.0028447725 4.4238564e-06 3.2903447 
-0.011764972 -0.0035608113 0.003943232 0.00047254155 0.0019844887 -0.001447702 0.0023788062 -0.0024884494 -0.0003211935 -0.0011286326 0.0040058303 -0.0019649744 -0.0028631496 0.000108114546 3.8566206 
-0.011722784 -0.0027671526 0.00406641 0.0010013509 0.0022380922 -0.0015032034 0.0019950427 -0.002252836 -0.00018952077 -0.0008708877 0.0039764554 -0.002128816 -0.0027202321 0.00011593099 4.5203533 
-0.010870806 -0.0017811075 0.0040624114 0.0007944259 0.002193034 -0.0013726634 0.0022352752 -0.002652439 -0.0003201699 -0.0009551287 0.003890343 -0.0022522293 -0.0028792869 7.5819585e-06 5.298317 
-0.010477085 -0.0012756346 0.004195141 0.00084156165 0.0022236821 -0.0013208858 0.002323347 -0.0021582649 -0.00034832317 -0.00092582003 0.0036461074 -0.0019933023 -0.002976537 2.1618746e-06 6.2101693 
-0.0103061255 -0.000610435 0.004546618 0.00118863 0.0024756053 -0.00094970694 0.002363815 -0.002310265 -0.00016068826 -0.0009380169 0.0037997314 -0.0019839052 -0.0027765618 8.076661e-05 7.2789536 
-0.0097539155 0.000113710485 0.004716607 0.0012189212 0.002244039 -0.0010947112 0.0022095835 -0.0022216311 -0.00018595412 -0.0009904414 0.0038831735 -0.0020540087 -0.002661234 0.0002296897 8.531679 
-0.0094748335 0.00086453476 0.004520463 0.0014022184 0.0024703413 -0.00094797317 0.0023303675 -0.0021475025 -0.00023444887 -0.000930697 0.0036637988 -0.0022262498 -0.002706485 0.00017455682 10.0 


==> figures/level/QAM_loss/ws_beamgain.txt <==
comm sens total ws 
265.48846435546875 2.8588883876800537 304.7451477050781 0.01 
232.86697387695312 32.322818756103516 295.4117736816406 0.05 
208.0489501953125 53.59685516357422 288.7751770019531 0.1 
190.31674194335938 68.43988037109375 284.0306396484375 0.15 
177.43312072753906 79.16218566894531 280.3753967285156 0.2 
157.017578125 96.15055847167969 274.9870910644531 0.3 
137.40487670898438 112.33573913574219 269.8430480957031 0.4 
121.18907165527344 125.8048095703125 265.5029602050781 0.5 
104.74436950683594 139.17498779296875 261.1619873046875 0.6 
87.4017333984375 153.37571716308594 256.5537109375 0.7 
68.06193542480469 169.10260009765625 251.58815002441406 0.8 
43.02080535888672 189.646728515625 244.95826721191406 0.9 
25.308975219726562 203.4427490234375 240.44874572753906 0.95 
5.334653377532959 218.47442626953125 235.28900146484375 0.99 


==> figures/level/QAM_loss/ws_beams.txt <==
NN0.01 NN0.05 NN0.1 NN0.15 NN0.2 NN0.3 NN0.4 NN0.5 NN0.6 NN0.7 NN0.8 NN0.9 NN0.95 NN0.99 angle 
0.049943964928388596 0.04364073649048805 0.04176953434944153 0.03717747703194618 0.03444405272603035 0.030391789972782135 0.0279302429407835 0.024974146857857704 0.021109171211719513 0.017163580283522606 0.01512374822050333 0.009787422604858875 0.006630799267441034 0.0016120683867484331 -1.5707963267948966 
0.04998243227601051 0.04365961626172066 0.04178343713283539 0.037188153713941574 0.03445139527320862 0.03039705753326416 0.02793245017528534 0.024974104017019272 0.02110714465379715 0.01715998724102974 0.015118835493922234 0.009779893793165684 0.00662298733368516 0.001607246813364327 -1.5620453723280725 
0.05009608715772629 0.043715689331293106 0.0418243408203125 0.03721967339515686 0.03447188436985016 0.030411867424845695 0.027938038110733032 0.02497456595301628 0.021101798862218857 0.017150025814771652 0.01510426215827465 0.009757074527442455 0.006600634660571814 0.0015929817454889417 -1.5532944178612487 
0.05028405413031578 0.0438077412545681 0.04189160093665123 0.037271179258823395 0.03450656309723854 0.0304361954331398 0.027947409078478813 0.024974362924695015 0.021091748028993607 0.017132557928562164 0.015079754404723644 0.0097190598025918 0.006562752649188042 0.0015694377943873405 -1.5445434633944248 
0.05054336413741112 0.04393181577324867 0.04198100417852402 0.03733908385038376 0.03455076739192009 0.030467061325907707 0.02795710600912571 0.02497122995555401 0.021075792610645294 0.017106451094150543 0.015043758787214756 0.009664906188845634 0.006509395316243172 0.0015365775907412171 -1.5357925089276008 
0.050869084894657135 0.044084690511226654 0.04208952188491821 0.03742070123553276 0.03460158407688141 0.03050137311220169 0.027965063229203224 0.024963445961475372 0.021051449701189995 0.017069749534130096 0.014994965866208076 0.009593849070370197 0.006440048571676016 0.001494412194006145 -1.527041554460777 
0.05125683918595314 0.04426123946905136 0.0422125868499279 0.037511713802814484 0.034656722098588943 0.030536677688360214 0.02796868234872818 0.02494812197983265 0.02101670764386654 0.017020953819155693 0.014932231046259403 0.009505204856395721 0.006354245822876692 0.001443494576960802 -1.5182905999939527 
0.051698267459869385 0.04445434361696243 0.04234333708882332 0.03760598972439766 0.03470867499709129 0.030567245557904243 0.02796294167637825 0.02492102049291134 0.02096855640411377 0.01695748046040535 0.014852945692837238 0.009397771209478378 0.006251410115510225 0.0013840171741321683 -1.5095396455271293 
0.05218644067645073 0.04465721920132637 0.04247516021132469 0.03769783303141594 0.03475295752286911 0.03058864362537861 0.02794361300766468 0.02487933449447155 0.020903877913951874 0.01687707006931305 0.014755340293049812 0.009270352311432362 0.006131764966994524 0.0013164191041141748 -1.5007886910603052 
0.05271173268556595 0.04485989362001419 0.04259922355413437 0.0377790667116642 0.034782931208610535 0.030594997107982635 0.027905918657779694 0.024817468598484993 0.020817840471863747 0.016775576397776604 0.014636658132076263 0.009121953509747982 0.00599388824775815 0.0012411344796419144 -1.492037736593481 
0.05326087027788162 0.04505351930856705 0.04270671308040619 0.037842001765966415 0.03478851169347763 0.0305781252682209 0.027842160314321518 0.02473009005188942 0.020706821233034134 0.016650356352329254 0.014493536204099655 0.008950537070631981 0.005837711039930582 0.0011587274493649602 -1.483286782126657 
0.053822923451662064 0.04522594064474106 0.042786769568920135 0.03787689656019211 0.03476342186331749 0.030532000586390495 0.027747001498937607 0.024611566215753555 0.020565738901495934 0.01649736426770687 0.014323452487587929 0.008755271323025227 0.005662562325596809 0.0010700791608542204 -1.474535827659833 
0.05438262224197388 0.045365046709775925 0.04282836243510246 0.037873778492212296 0.03469797223806381 0.03044828027486801 0.027613529935479164 0.02445572428405285 0.020389501005411148 0.016312656924128532 0.014123178087174892 0.008534771390259266 0.00546792708337307 0.0009760747780092061 -1.4657848731930097 
0.05492568388581276 0.04545716568827629 0.042818475514650345 0.03782154992222786 0.034582871943712234 0.030318809673190117 0.027434343472123146 0.02425714023411274 0.02017255872488022 0.016091929748654366 0.013889798894524574 0.00828782469034195 0.005254185292869806 0.0008776125032454729 -1.4570339187261854 
0.05543136224150658 0.04548778757452965 0.042744435369968414 0.03770872950553894 0.03440646082162857 0.03013363480567932 0.027200616896152496 0.02400776371359825 0.019909942522644997 0.015831567347049713 0.01361965574324131 0.008013107813894749 0.005020827054977417 0.0007761473534628749 -1.4482829642593613 
0.055881574749946594 0.04544273018836975 0.04259315878152847 0.03752380609512329 0.03415703773498535 0.029883308336138725 0.026904795318841934 0.02370133437216282 0.01959657482802868 0.015527800656855106 0.013309763744473457 0.007710268255323172 0.004768441431224346 0.0006729404558427632 -1.4395320097925375 
0.056257493793964386 0.04530385509133339 0.04234851151704788 0.03725294768810272 0.03382629156112671 0.0295599102973938 0.0265398807823658 0.02333208918571472 0.01922629028558731 0.01517604198306799 0.012957953847944736 0.00737879378721118 0.00449775718152523 0.0005697198212146759 -1.4307810553257136 
0.05653509125113487 0.045057713985443115 0.04199869558215141 0.03688570857048035 0.033401403576135635 0.029153045266866684 0.026097122579813004 0.02289256453514099 0.018795330077409744 0.014773949980735779 0.012561280280351639 0.007018664851784706 0.004209463484585285 0.0004683587176259607 -1.4220301008588896 
0.05669216066598892 0.0446850024163723 0.04152689501643181 0.03640761226415634 0.032871779054403305 0.028653688728809357 0.02556931972503662 0.02237691357731819 0.018297947943210602 0.014317375607788563 0.01211778074502945 0.006630311720073223 0.0039049782790243626 0.00037082284688949585 -1.4132791463920658 
0.05670569837093353 0.04417109116911888 0.04092063009738922 0.03580807149410248 0.03222845122218132 0.028054313734173775 0.024950362741947174 0.021780243143439293 0.01773129776120186 0.01380494236946106 0.011626621708273888 0.006215151399374008 0.003586377250030637 0.0002794904576148838 -1.4045281919252417 
0.05655127018690109 0.04350138455629349 0.04016738384962082 0.035076629370450974 0.03146131709218025 0.02734667994081974 0.02423403598368168 0.02109827846288681 0.017092395573854446 0.013235002756118774 0.011087065562605858 0.005774857010692358 0.0032561139669269323 0.000196685447008349 -1.3957772374584179 
0.05620794743299484 0.04266027361154556 0.039254527539014816 0.03420274704694748 0.030564680695533752 0.02652609534561634 0.02341718040406704 0.02032824046909809 0.016379153355956078 0.01260686106979847 0.010500095784664154 0.005312435794621706 0.002917191479355097 0.00012507813517004251 -1.387026282991594 
0.0556492879986763 0.041635796427726746 0.038172461092472076 0.033178869634866714 0.029529942199587822 0.025586172938346863 0.022494718432426453 0.019467441365122795 0.015591836534440517 0.011921877041459084 0.009866580367088318 0.004830886609852314 0.002573269885033369 6.73999820719473e-05 -1.37827532852477 
0.05485641211271286 0.040418028831481934 0.0369139201939106 0.03199944272637367 0.02835441567003727 0.024525156244635582 0.02146719954907894 0.018516618758440018 0.014731460250914097 0.01118212565779686 0.009189803153276443 0.004335097502917051 0.002228645607829094 2.6416115360916592e-05 -1.369524374057946 
0.05380965769290924 0.03899995982646942 0.03547469899058342 0.03066161647439003 0.027037344872951508 0.023342687636613846 0.020335465669631958 0.01747737266123295 0.013800698332488537 0.010390880517661572 0.00847360584884882 0.003830042202025652 0.001887691207230091 4.948679361405084e-06 -1.360773419591122 
0.05249372869729996 0.03737771883606911 0.03385307267308235 0.02916562184691429 0.025580691173672676 0.02204175293445587 0.019103659316897392 0.01635516807436943 0.012805725447833538 0.009554601274430752 0.007724428083747625 0.003322676056995988 0.0015566832153126597 5.74543309994624e-06 -1.3520224651242982 
0.05089661106467247 0.03555084764957428 0.03205156698822975 0.027514547109603882 0.02399054355919361 0.020627833902835846 0.017778124660253525 0.015155421569943428 0.011752432212233543 0.008679121732711792 0.00694871973246336 0.0028196813073009253 0.0012405007146298885 3.139105319860391e-05 -1.3432715106574742 
0.049012355506420135 0.033525943756103516 0.030077917501330376 0.025717148557305336 0.02227591909468174 0.01911010593175888 0.016368456184864044 0.013889051973819733 0.010651527903974056 0.007774505764245987 0.00615577632561326 0.0023294745478779078 0.0009462193702347577 8.42251829453744e-05 -1.3345205561906504 
0.04683635011315346 0.03131353110074997 0.027945032343268394 0.023785995319485664 0.02044988051056862 0.01750051975250244 0.01488756388425827 0.012567016296088696 0.009514852426946163 0.006851819809526205 0.005355627276003361 0.0018610034603625536 0.0006799983093515038 0.00016617854998912662 -1.3257696017238263 
0.044376686215400696 0.028929682448506355 0.025669550523161888 0.021737806499004364 0.018531233072280884 0.015816248953342438 0.013351868838071823 0.011205648072063923 0.008356872946023941 0.0059237126260995865 0.004560463596135378 0.0014237894210964441 0.0004488705890253186 0.00027873957878910005 -1.3170186472570022 
0.04164458438754082 0.026398049667477608 0.023275911808013916 0.019595572724938393 0.0165424682199955 0.014077465049922466 0.01178087666630745 0.009822366759181023 0.007194603327661753 0.005005039274692535 0.0037833477836102247 0.0010278001427650452 0.0002593392273411155 0.00042271375423297286 -1.3082676927901784 
0.03866036236286163 0.0237471554428339 0.020792590454220772 0.017386214807629585 0.01451113447546959 0.012308460660278797 0.010197434574365616 0.008437814190983772 0.0060469307936728 0.0041117281652987 0.0030386541038751602 0.0006831204518675804 0.00011778598855016753 0.0005981366848573089 -1.2995167383233546 
0.03545365110039711 0.021012654528021812 0.018254028633236885 0.01514185406267643 0.012468615546822548 0.010537167079746723 0.00862724706530571 0.007075227797031403 0.0049349647015333176 0.003261413425207138 0.002341680461540818 0.0003997397143393755 3.015932634298224e-05 0.0008040998363867402 -1.2907657838565305 
0.03206174075603485 0.018237201496958733 0.015700818970799446 0.012899701483547688 0.010450066067278385 0.00879415962845087 0.007098487578332424 0.0057594748213887215 0.0038809850811958313 0.002472225110977888 0.0017079568933695555 0.0001870013657025993 1.44709383675945e-06 0.0010388640221208334 -1.2820148293897067 
0.02853289246559143 0.015467183664441109 0.013176629319787025 0.010699751786887646 0.008495142683386803 0.007113685365766287 0.005641927942633629 0.004517421126365662 0.0029080286622047424 0.00176245195325464 0.0011533162323758006 5.346679245121777e-05 3.5562356060836464e-05 0.0012994937133044004 -1.2732638749228828 
0.0249191801995039 0.012757009826600552 0.010731728747487068 0.008587240241467953 0.006643942091614008 0.00553033547475934 0.004288283176720142 0.0033753879833966494 0.002040168968960643 0.0011509193573147058 0.0006926151108928025 6.248133558983682e-06 0.0001350303937215358 0.001581721007823944 -1.264512920456059 
0.021286699920892715 0.010161781683564186 0.008416498079895973 0.00660752272233367 0.004940373823046684 0.004081563092768192 0.0030699591152369976 0.002360973274335265 0.0013001530896872282 0.0006546152872033417 0.0003400367859285325 5.068498649052344e-05 0.0003006265906151384 0.0018801188562065363 -1.2557619659892347 
0.017704691737890244 0.007741499692201614 0.0062845805659890175 0.004808172583580017 0.003426998620852828 0.00280315475538373 0.0020179685670882463 0.0015001476276665926 0.0007097533089108765 0.0002894006611313671 0.00010773540998343378 0.0001898421614896506 0.0005310106207616627 0.0021882071159780025 -1.247011011522411 
0.014248918741941452 0.005554713774472475 0.004387988243252039 0.003234978998079896 0.0021457162220031023 0.0017300477484241128 0.0011614259565249085 0.0008166091283783317 0.0002880306274164468 6.818650581408292e-05 5.393301762524061e-06 0.0004241570713929832 0.0008229895029217005 0.0024983687326312065 -1.2382600570555868 
0.010998979210853577 0.003660760587081313 0.0027780167292803526 0.0019325452158227563 0.0011354605667293072 0.0008941910928115249 0.0005264444625936449 0.00033116794656962156 5.114626037538983e-05 1.0657258826540783e-06 3.9596085116500035e-05 0.0007507948321290314 0.001170409726910293 0.00280172610655427 -1.229509102588763 
0.00803418643772602 0.0021140635944902897 0.0015009721973910928 0.0009403707226738334 0.00042988575296476483 0.00032271427335217595 0.0001341184542980045 5.9679248806787655e-05 1.0544206816121005e-05 9.380617848364636e-05 0.00021310888405423611 0.0011638549622148275 0.0015652760630473495 0.0030886693857610226 -1.2207581481219392 
0.005433735437691212 0.0009636473841965199 0.0005969523917883635 0.00029199986602179706 5.6587559811305255e-05 3.7030749808764085e-05 4.568695644024956e-09 1.2954025805811398e-05 0.0001724505564197898 0.00034748384496197104 0.0005244239000603557 0.0016538219060748816 0.0019968843553215265 0.003349342616274953 -1.2120071936551151 
0.0032731816172599792 0.00025007696240209043 9.758429223438725e-05 1.2773317394021433e-05 3.4691565815592185e-05 5.097044777357951e-05 0.00013232238416094333 0.00019492364663165063 0.0005367525736801326 0.0007576075731776655 0.0009668178390711546 0.002207016572356224 0.0024514500983059406 0.003573323367163539 -1.203256239188291 
0.0016176759963855147 2.5139611352642532e-06 2.3419128410751e-05 0.00011771037679864094 0.00037304722354747355 0.00036933968658559024 0.0005309525295160711 0.0006021859589964151 0.0010965503752231598 0.0013140648370608687 0.0015291364397853613 0.002807260723784566 0.0029145737644284964 0.0037509100511670113 -1.1945052847214674 
0.0005233154515735805 0.0002368824352743104 0.0003822700527962297 0.0006099609308876097 0.001068958081305027 0.0009867585031315684 0.001186454319395125 0.0012230871943756938 0.0018371415790170431 0.0020000820513814688 0.002194319386035204 0.0034340715501457453 0.0033686342649161816 0.0038722092285752296 -1.1857543302546436 
3.102722985204309e-05 0.0009535568533465266 0.001167372101917863 0.0014793783193454146 0.002106862608343363 0.001886927057057619 0.0020794779993593693 0.0020373810548335314 0.002736541908234358 0.0027936967089772224 0.002940623788163066 0.004065082874149084 0.0037964042276144028 0.003929778002202511 -1.1770033757878196 
0.00016414769925177097 0.002135678194463253 0.0023562549613416195 0.0027015439700335264 0.0034577634651213884 0.003041925374418497 0.003180778119713068 0.003016153583303094 0.0037647178396582603 0.0036666630767285824 0.0037413400132209063 0.0046754758805036545 0.00417910423129797 0.003917289432138205 -1.1682524213209955 
0.0009255253826268017 0.0037476257421076298 0.003909528721123934 0.004236833192408085 0.005078776273876429 0.004412381909787655 0.0044508157297968864 0.004122554324567318 0.004884766414761543 0.004584670998156071 0.004565796814858913 0.005239199846982956 0.004498141817748547 0.003830530447885394 -1.1595014668541714 
0.00229550595395267 0.005736143793910742 0.005772164557129145 0.006031920667737722 0.006913892459124327 0.005948126316070557 0.005841339938342571 0.005312149412930012 0.006054020021110773 0.005511610768735409 0.005380580667406321 0.005730851087719202 0.00473792664706707 0.003669019788503647 -1.1507505123873474 
0.0042303381487727165 0.008028803393244743 0.007872860878705978 0.008019056171178818 0.00889485515654087 0.0075890072621405125 0.007296052761375904 0.006534612737596035 0.007224331609904766 0.006406194064766169 0.006150043103843927 0.006125526502728462 0.0048830811865627766 0.0034346317406743765 -1.1419995579205238 
0.006661428138613701 0.010536796413362026 0.010126573964953423 0.010118883103132248 0.010942669585347176 0.009266497567296028 0.008752398192882538 0.007734887767583132 0.008344555273652077 0.007227624766528606 0.0068383608013391495 0.0064012110233306885 0.004923040512949228 0.0031334427185356617 -1.1332486034537 
0.009497769176959991 0.013156981207430363 0.01243691984564066 0.012242641299962997 0.012972041964530945 0.010908330790698528 0.010145097970962524 0.00885746255517006 0.00936357956379652 0.007934927940368652 0.0074120149947702885 0.006540426053106785 0.004850997123867273 0.0027753422036767006 -1.1244976489868757 
0.012624179013073444 0.015775928273797035 0.014700209721922874 0.014295773580670357 0.014891349710524082 0.01243673823773861 0.011406867764890194 0.009845169261097908 0.010230285115540028 0.008490906096994877 0.007839254103600979 0.0065298182889819145 0.004664998967200518 0.0023734273854643106 -1.1157466945200518 
0.015910163521766663 0.018273917958140373 0.01680953986942768 0.016182202845811844 0.01661170832812786 0.013779082335531712 0.01247467938810587 0.01064642146229744 0.010899861343204975 0.00886324979364872 0.0080952700227499 0.00636449595913291 0.00436911778524518 0.0019451561383903027 -1.106995740053228 
0.01920785941183567 0.020529555156826973 0.018658477813005447 0.01780703291296959 0.01804485358297825 0.01486318837851286 0.01328932587057352 0.011214898899197578 0.011332400143146515 0.009026337414979935 0.008160872384905815 0.006045107264071703 0.003973337356001139 0.0015100312884896994 -1.0982447855864041 
0.02236517332494259 0.022428564727306366 0.02015027031302452 0.019085831940174103 0.019115854054689407 0.015630286186933517 0.013804200105369091 0.011514575220644474 0.011499252170324326 0.008965784683823586 0.008026829920709133 0.00558257894590497 0.0034942789934575558 0.0010906257666647434 -1.08949383111958 
0.02522563561797142 0.02386578544974327 0.021198129281401634 0.01994362846016884 0.019759200513362885 0.01603064127266407 0.013982505537569523 0.011521967127919197 0.011383055709302425 0.008675757795572281 0.007693087216466665 0.004994629416614771 0.002953935880213976 0.000709983054548502 -1.0807428766527563 
0.02764250338077545 0.02475592866539955 0.021736545488238335 0.020326167345046997 0.019931361079216003 0.016034381464123726 0.0138056930154562 0.011226951144635677 0.010980851016938686 0.00816455576568842 0.007170350290834904 0.004308487754315138 0.002379233483225107 0.00039147408097051084 -1.0719919221859322 
0.02948223054409027 0.025037800893187523 0.021722501143813133 0.02020004764199257 0.0196088757365942 0.015628885477781296 0.013272419571876526 0.010637158527970314 0.01030472107231617 0.007453396916389465 0.006480918265879154 0.00355796841904521 0.0018021049909293652 0.0001567806612001732 -1.0632409677191084 
0.03063422068953514 0.024676494300365448 0.021139059215784073 0.0195558350533247 0.018792785704135895 0.014823623932898045 0.012400197796523571 0.009776049293577671 0.00938249472528696 0.006573557388037443 0.005656727589666843 0.00278302188962698 0.0012551897671073675 2.4375312932534143e-05 -1.0544900132522843 
0.031021734699606895 0.02367471717298031 0.02000339888036251 0.018415246158838272 0.017514167353510857 0.013652324676513672 0.011228956282138824 0.00868510827422142 0.008257424458861351 0.005571398418396711 0.004740243777632713 0.002027851762250066 0.0007731188670732081 8.190767402993515e-06 -1.0457390587854605 
0.030600465834140778 0.022067759186029434 0.018361873924732208 0.016825810074806213 0.015826767310500145 0.01216772012412548 0.009814480319619179 0.007419949397444725 0.006986093707382679 0.004500377923250198 0.003779933787882328 0.00133724813349545 0.00038760059396736324 0.00011591302609303966 -1.0369881043186364 
0.029372507706284523 0.019927620887756348 0.016293413937091827 0.014863833785057068 0.013812786899507046 0.010445969179272652 0.00823149736970663 0.0060503846034407616 0.005636782851070166 0.003421362955123186 0.0028297698590904474 0.0007551534217782319 0.00012636877363547683 0.0003478889702819288 -1.0282371498518126 
0.027384839951992035 0.017360564321279526 0.013905234634876251 0.01263033039867878 0.011576319113373756 0.00857933983206749 0.006567619740962982 0.004654988646507263 0.004284541122615337 0.0023988643661141396 0.0019451919943094254 0.0003205853863619268 1.0752363778010476e-05 0.0006961444159969687 -1.0194861953849887 
0.024726813659071922 0.014502211473882198 0.011327574960887432 0.010245361365377903 0.009236317127943039 0.00667068874463439 0.0049170213751494884 0.0033166927751153708 0.0030077563133090734 0.0014960832195356488 0.0011789482086896896 6.457327981479466e-05 5.324579979060218e-05 0.001144184498116374 -1.0107352409181647 
0.021533971652388573 0.011511404998600483 0.008708509616553783 0.007843432016670704 0.0069248066283762455 0.004831016529351473 0.003378517460078001 0.0021186452358961105 0.0018826661398634315 0.0007709579076617956 0.0005781620275229216 7.65128424973227e-06 0.0002559279091656208 0.0016671324847266078 -1.0019842864513406 
0.017976373434066772 0.008560149930417538 0.006202503573149443 0.0055628675036132336 0.004773891530930996 0.0031687449663877487 0.0020449752919375896 0.0011366571998223662 0.0009777556406334043 0.0002714192378334701 0.0001798815792426467 0.0001571715547470376 0.00060943269636482 0.0022327261976897717 -0.9932333319845168 
0.014254778623580933 0.005824585445225239 0.003963025286793709 0.0035391557030379772 0.0029108072631061077 0.0017849038122221828 0.0009997728047892451 0.00043507158989086747 0.0003489476512186229 3.1562562071485445e-05 8.251367944467347e-06 0.0005056099616922438 0.0010923020308837295 0.0028026977088302374 -0.9844823775176927 
0.01058463379740715 0.0034722397103905678 0.002130271401256323 0.0018938924185931683 0.0014458291698247194 0.0007632452179677784 0.0003075402928516269 5.964433148619719e-05 3.4139469789806753e-05 6.784666038583964e-05 7.129673031158745e-05 0.0010303236776962876 0.0016722212312743068 0.003335706889629364 -0.9757314230508689 
0.007186708506196737 0.0016497273463755846 0.0008208856452256441 0.0007258207770064473 0.00046561768976971507 0.00016501736536156386 1.0403994565422181e-05 3.439338252064772e-05 4.979742152499966e-05 0.0003769619215745479 0.0003598806797526777 0.0016935861203819513 0.002307286486029625 0.0037896758876740932 -0.966980468584045 
0.004268973600119352 0.0004722248122561723 0.00011835198529297486 0.00010270858911098912 2.4447132091154344e-05 2.2028323655831628e-05 0.0001223745639435947 0.0003577779862098396 0.0003883009485434741 0.0009345956495963037 0.0008471420151181519 0.0024451236240565777 0.0029482212848961353 0.004125741310417652 -0.958229514117221 
0.0020142237190157175 1.2029418030579109e-05 6.469112850027159e-05 5.438759035314433e-05 0.0001391907426295802 0.00033352719037793577 0.0006272984901443124 0.0010016795713454485 0.0010173600167036057 0.0016964793903753161 0.001489743241108954 0.003224628744646907 0.003542995313182473 0.004311274737119675 -0.9494785596503971 
0.0005636526620946825 0.0002920310653280467 0.0006553480634465814 0.000568980525713414 0.0007859676843509078 0.0010643635177984834 0.0014786453684791923 0.0019121583318337798 0.001881035161204636 0.0026001427322626114 0.0022305308375507593 0.003966873977333307 0.004039578139781952 0.004324015229940414 -0.9407276051835732 
5.800263352284674e-06 0.001280751544982195 0.0018370659090578556 0.001591741107404232 0.001900409464724362 0.002146417973563075 0.00260167452506721 0.0030124965123832226 0.00290319905616343 0.0035697822459042072 0.0030026468448340893 0.0046063801273703575 0.004391971975564957 0.004154615569859743 -0.9319766507167493 
0.0003670009318739176 0.0028924944344908 0.0035096502397209406 0.0030274041928350925 0.0033801328390836716 0.003481829073280096 0.0038976033683866262 0.004208252299576998 0.003993169870227575 0.004521521274000406 0.003734700847417116 0.005083187483251095 0.004563943017274141 0.003809078596532345 -0.9232256962499252 
0.0016059731133282185 0.004991223104298115 0.005531641189008951 0.004746254533529282 0.005092212464660406 0.004950706381350756 0.005251763854175806 0.005394692067056894 0.005052338819950819 0.005370317492634058 0.004357198718935251 0.005349335726350546 0.004533654544502497 0.0033100927248597145 -0.9144747417831015 
0.003614116692915559 0.007399422582238913 0.0077300420962274075 0.006593360565602779 0.006882441230118275 0.006419655866920948 0.006541993003338575 0.00646502710878849 0.0059825219213962555 0.0060376739129424095 0.0048089404590427876 0.005373670253902674 0.0042967963963747025 0.002696553710848093 -0.9057237873162773 
0.006221012677997351 0.009910852648317814 0.009913773275911808 0.00840089563280344 0.008587820455431938 0.007753358688205481 0.007649213075637817 0.007320409175008535 0.006695245858281851 0.006458878517150879 0.00504286028444767 0.005146244075149298 0.0038682161830365658 0.00202161050401628 -0.8969728328494535 
0.009205196052789688 0.012306070886552334 0.011888385750353336 0.010001725517213345 0.010050146840512753 0.008826160803437233 0.008468619547784328 0.007878785021603107 0.007119656540453434 0.006589967291802168 0.0050317938439548016 0.004681060090661049 0.003282505553215742 0.001349438214674592 -0.8882218783826296 
0.01231086440384388 0.014371465891599655 0.013473902828991413 0.011244963854551315 0.011130922473967075 0.00953441672027111 0.008919741958379745 0.008083566091954708 0.007210410200059414 0.006412883289158344 0.00477205915376544 0.004016339313238859 0.002592015080153942 0.0007497615297324955 -0.8794709239158057 
0.015265678986907005 0.01591777242720127 0.014520827680826187 0.012009610421955585 0.011723214760422707 0.00980546697974205 0.008954323828220367 0.0079098641872406 0.006953507661819458 0.00593874417245388 0.004284800495952368 0.0032122947741299868 0.0018630357226356864 0.0002916957309935242 -0.8707199694489818 
0.017806794494390488 0.016798030585050583 0.014925279654562473 0.012217460200190544 0.011765390634536743 0.009608208201825619 0.00856340304017067 0.007368576247245073 0.0063681332394480705 0.005207656882703304 0.0036155260168015957 0.0023469601292163134 0.0011699270689859986 3.6490760976448655e-05 -0.8619690149821576 
0.019700564444065094 0.016922829672694206 0.014640768989920616 0.011841732077300549 0.01124542485922575 0.008955243974924088 0.007778833154588938 0.006506701465696096 0.005507551599293947 0.004287222865968943 0.0028301309794187546 0.0015089779626578093 0.000588078226428479 3.0388731829589233e-05 -0.8532180605153338 
0.020767243579030037 0.01627061888575554 0.013684256002306938 0.010911689139902592 0.010207087732851505 0.007904908619821072 0.006672131363302469 0.00540387537330389 0.004453892353922129 0.00326515338383615 0.0020093948114663363 0.0007891269051469862 0.0001855411392170936 0.00029794874717481434 -0.8444671060485098 
0.020897243171930313 0.014891804195940495 0.012137118726968765 0.009511223062872887 0.008745115250349045 0.006555966567248106 0.005348317790776491 0.00416529318317771 0.0033113136887550354 0.0022423160262405872 0.001240264275111258 0.0002702857891563326 1.4920768990123179e-05 0.0008370143477804959 -0.835716151581686 
0.020065948367118835 0.012907995842397213 0.010140475817024708 0.007773541379719973 0.00699947914108634 0.0050398726016283035 0.003937250934541225 0.0029126463923603296 0.0021961736492812634 0.001322057913057506 0.0006070345989428461 1.7774216757970862e-05 0.00010615706560201943 0.0016158620128408074 -0.826965197114862 
0.01833762601017952 0.010500449687242508 0.007881518453359604 0.005867415107786655 0.005140622612088919 0.0035070525482296944 0.0025790221989154816 0.0017700552707538009 0.001224071835167706 0.0005984309827908874 0.00018074887339025736 7.025284867268056e-05 0.0004608783929143101 0.0025734223891049623 -0.8182142426480381 
0.015863217413425446 0.007895443588495255 0.005577093455940485 0.003981848247349262 0.0033540050499141216 0.00211176835000515 0.0014102004934102297 0.0008512354106642306 0.0004972543101757765 0.0001453226723242551 1.0643197128956672e-05 0.00043335548252798617 0.0010498076444491744 0.0036228683311492205 -0.8094632881812142 
0.012868189252912998 0.005342454649507999 0.003451785771176219 0.0023061397951096296 0.0018198398174718022 0.0009950342355296016 0.0005479076644405723 0.0002462382544763386 9.259983926312998e-05 6.938845672266325e-06 0.00011675407586153597 0.001076258486136794 0.001813315087929368 0.004658624064177275 -0.8007123337143901 
0.0096347127109766 0.003087571356445551 0.0017139152623713017 0.0010090515716001391 0.0006938725709915161 0.00026886488194577396 7.654840010218322e-05 1.0169850611418951e-05 5.078411413705908e-05 0.00019112123118247837 0.0004858168540522456 0.0019326336914673448 0.0026666573248803616 0.005567237269133329 -0.7919613792475663 
0.0064729549922049046 0.0013488861732184887 0.0005327480612322688 0.00021957528952043504 8.848253492033109e-05 1.7255914599445532e-06 3.609377017710358e-05 0.00015526336210314184 0.00037063928903080523 0.0006669667782261968 0.0010711235227063298 0.0029060393571853638 0.0035079377703368664 0.006239370442926884 -0.7832104247807423 
0.0036910332273691893 0.0002917764650192112 1.8512999304221012e-05 1.101186717278324e-05 5.881708057131618e-05 0.0002094858355121687 0.0004162744153290987 0.000648044457193464 0.0010069425916299224 0.0013660890981554985 0.0017963550053536892 0.0038794942665845156 0.004228649195283651 0.006583162117749453 -0.7744594703139184 
0.001564018544740975 8.115661330521107e-06 0.00020764647342730314 0.00039055835804902017 0.0005944976583123207 0.0008517008973285556 0.0011559317354112864 0.0014116502134129405 0.001874169916845858 0.0021906995680183172 0.002563859336078167 0.004728635307401419 0.00472923181951046 0.00653988029807806 -0.7657085158470944 
0.0003021063166670501 0.0005047749727964401 0.0010566792916506529 0.0012965543428435922 0.0016185526037588716 0.0018346295692026615 0.0021488568745553493 0.0023341949563473463 0.0028559635393321514 0.003024134086444974 0.0032668893691152334 0.005338276270776987 0.004932268522679806 0.00609328830614686 -0.7569575613802706 
2.6626736143953167e-05 0.0017005522968247533 0.002445123391225934 0.0026040561497211456 0.0029950004536658525 0.0030215673614293337 0.0032562005799263716 0.0032826766837388277 0.003818763419985771 0.003746269503608346 0.0038036578334867954 0.005617935210466385 0.004796016961336136 0.005278374534100294 -0.7482066069134466 
0.0007539693033322692 0.0034326394088566303 0.004187076352536678 0.004137733951210976 0.004543051589280367 0.0042482055723667145 0.004322682972997427 0.0041183908469974995 0.0046277130022645 0.004248994402587414 0.004091052338480949 0.005516324192285538 0.004322762135416269 0.0041821361519396305 -0.7394556524466226 
0.002390157664194703 0.005474637262523174 0.006052584853023291 0.005692864768207073 0.006058774422854185 0.005343725439161062 0.005196861922740936 0.004717170260846615 0.005166613031178713 0.004453149624168873 0.00407924922183156 0.00503254309296608 0.0035652248188853264 0.0029399609193205833 -0.7307046979797986 
0.004738221876323223 0.007561252918094397 0.007794426754117012 0.007060098461806774 0.007340302690863609 0.006153061054646969 0.005752225872129202 0.004986678250133991 0.005353125743567944 0.004320663865655661 0.003760379506275058 0.004220557864755392 0.0026235308032482862 0.0017226719064638019 -0.7219537435129747 
0.007517572026699781 0.009421286173164845 0.009179390035569668 0.008052765391767025 0.00821404717862606 0.006558452267199755 0.005904620047658682 0.004880979191511869 0.0051539125852286816 0.0038631611969321966 0.0031741345301270485 0.003187226364389062 0.0016368033830076456 0.0007189175230450928 -0.7132027890461509 
0.010393185541033745 0.010809711180627346 0.010018323548138142 0.00853196531534195 0.00855803769081831 0.006496691610664129 0.005626532714813948 0.004409048706293106 0.0045895082876086235 0.003143423469737172 0.002403604332357645 0.002080684993416071 0.0007670273771509528 0.00011075071233790368 -0.7044518345793269 
0.013015071861445904 0.011541727930307388 0.010192839428782463 0.008427050895988941 0.008320619352161884 0.005970840808004141 0.0049527534283697605 0.003636884270235896 0.0037369290366768837 0.002269111340865493 0.0015679537318646908 0.001073778490535915 0.0001777658617356792 4.787323996424675e-05 -0.695700880112503 
0.015059356577694416 0.011516076512634754 0.009673033840954304 0.007747319061309099 0.0075296880677342415 0.005052079446613789 0.003978813532739878 0.0026799545157700777 0.0027186598163098097 0.0013790581142529845 0.000805061252322048 0.00033922461443580687 9.141754162556026e-06 0.0006215802277438343 -0.686949925645679 
0.016266414895653725 0.010731060057878494 0.008523400872945786 0.006582224275916815 0.006289518438279629 0.0038702571764588356 0.002846890827640891 0.0016865257639437914 0.0016869615064933896 0.0006227277335710824 0.00025133753661066294 2.311358548467979e-05 0.0003531357506290078 0.0018440549029037356 -0.6781989711788552 
0.0164778009057045 0.009287872351706028 0.0068978131748735905 0.00509191770106554 0.004769692663103342 0.0025987380649894476 0.001727842609398067 0.0008176810806617141 0.0008026268915273249 0.00013740771100856364 1.924370189954061e-05 0.00021918171842116863 0.0012329051969572902 0.003635105211287737 -0.6694480167120311 
0.01565612107515335 0.007377475034445524 0.005019321106374264 0.0034853762481361628 0.0031813126988708973 0.0014277984155341983 0.0007943318923935294 0.00022007321240380406 0.00020801383652724326 2.3571508791064844e-05 0.0001754914701450616 0.0009475206024944782 0.002589524956420064 0.005821468774229288 -0.6606970622452073 
0.013895790092647076 0.005256445147097111 0.0031501406338065863 0.001990565797314048 0.0017466074787080288 0.0005360376089811325 0.00019347784109413624 1.461148258385947e-06 3.371356797288172e-06 0.0003245022671762854 0.0007250967319123447 0.002142714336514473 0.0042799306102097034 0.00814952701330185 -0.6519461077783834 
0.01141189131885767 0.003212523413822055 0.0015542975161224604 0.0008204003679566085 0.0006650200812146068 6.046634371159598e-05 2.0395500541781075e-05 0.00020874182519037277 0.0002265849179821089 0.0010133283212780952 0.0016035394510254264 0.0036544946487993 0.00608880165964365 0.01031153928488493 -0.6431951533115593 
0.008517167530953884 0.0015212049474939704 0.0004572375037241727 0.0001388097443850711 8.157804404618219e-05 7.221937266876921e-05 0.000299925945000723 0.0008157850825227797 0.0008424322004429996 0.001991292228922248 0.002681006444618106 0.005262762773782015 0.007753700017929077 0.01198782492429018 -0.6344441988447355 
0.005583188962191343 0.00040710371104069054 1.0733557246567216e-05 3.322707925690338e-05 6.176104216137901e-05 0.0005609705112874508 0.0009776403894647956 0.0017221193993464112 0.0017431628657504916 0.0030974962282925844 0.003777654841542244 0.006706598214805126 0.009001976810395718 0.012892741709947586 -0.6256932443779115 
0.0029913249891251326 7.000120149314171e-06 0.00026588162290863693 0.0004973000031895936 0.0005779076600447297 0.001432318240404129 0.0019248921889811754 0.0027655037119984627 0.0027625185903161764 0.004132636357098818 0.00469170231372118 0.007725268602371216 0.009597248397767544 0.012828473933041096 -0.6169422899110876 
0.0010813840199261904 0.00034725875593721867 0.0011617901036515832 0.0014287757221609354 0.001510973903350532 0.0025198706425726414 0.002957434393465519 0.003746516304090619 0.003701818874105811 0.004892947152256966 0.005235391668975353 0.00810588151216507 0.009387116879224777 0.011731925420463085 -0.6081913354442636 
0.00010412897972855717 0.001337123103439808 0.0025314129889011383 0.0026431367732584476 0.0026676692068576813 0.0036109972279518843 0.0038661134894937277 0.004464097321033478 0.004365202505141497 0.005208967719227076 0.005273669492453337 0.007729937322437763 0.008344307541847229 0.009707744233310223 -0.5994403809774397 
0.000183331489097327 0.002780286828055978 0.004125306382775307 0.003902578726410866 0.0038119247183203697 0.004483748227357864 0.004455748945474625 0.004755454137921333 0.004599220585078001 0.004985234700143337 0.0047606490552425385 0.0066125839948654175 0.00659578712657094 0.007041406352072954 -0.5906894265106157 
0.0012949724914506078 0.004404842853546143 0.005651312414556742 0.004956754855811596 0.004706803243607283 0.004949281457811594 0.004585444927215576 0.004533286206424236 0.004329066723585129 0.0042310138233006 0.0037639404181391 0.004922918044030666 0.004427645355463028 0.004184055142104626 -0.5819384720437918 
0.0032670728396624327 0.005907256156206131 0.006823847535997629 0.005588853266090155 0.005159907974302769 0.004892608616501093 0.0042040664702653885 0.0038155000656843185 0.0035848135594278574 0.003076964057981968 0.0024726041592657566 0.0029804592486470938 0.0022654770873486996 0.0017069806344807148 -0.5731875175769678 
0.005799795966595411 0.007003491744399071 0.0074148583225905895 0.0056581757962703705 0.005062309559434652 0.004302033688873053 0.003370217978954315 0.002735249698162079 0.002509878482669592 0.0017684578197076917 0.001180650549940765 0.0012223332887515426 0.0006221955991350114 0.00022554212773684412 -0.5644365631101439 
0.008507330901920795 0.007480698637664318 0.007299446500837803 0.005134016741067171 0.004418783355504274 0.0032847721595317125 0.0022556791082024574 0.001532272668555379 0.00134834717027843 0.0006366210291162133 0.0002480120456311852 0.000142325006891042 2.2381664166459814e-05 0.000301357707940042 -0.55568560864332 
0.010973191820085049 0.007238919381052256 0.006484513636678457 0.004109184257686138 0.0033544662874192 0.0020569846965372562 0.0011225705966353416 0.0005174738471396267 0.00040800092392601073 4.397749580675736e-05 3.7949925172142684e-05 0.00020513970230240375 0.0009049535146914423 0.0023314307909458876 -0.546934654176496 
0.012810863554477692 0.00631342688575387 0.005115009378641844 0.002790739294141531 0.0020986362360417843 0.0009104548953473568 0.0002783575910143554 1.6744528693379834e-05 2.5136771455436246e-06 0.0003122371854260564 0.0008396886405535042 0.001747114467434585 0.0035213325172662735 0.00644284812733531 -0.5381836997096722 
0.013726545497775078 0.004874323960393667 0.003453395562246442 0.0014660543529316783 0.0009457034757360816 0.0001586774451425299 1.327796962868888e-05 0.0003006072947755456 0.0003810036287177354 0.001643021241761744 0.002788805402815342 0.004880059044808149 0.007844705134630203 0.012411830946803093 -0.5294327452428481 
0.013565349392592907 0.003200242994353175 0.0018349838210269809 0.00044826779048889875 0.00019534857710823417 6.77491188980639e-05 0.0005286150262691081 0.001509957481175661 0.0016562668606638908 0.004044576548039913 0.005799781531095505 0.009416085667908192 0.013510341756045818 0.01962592639029026 -0.5206817907760242 
0.012340801768004894 0.0016270335763692856 0.0006013370002619922 7.1626127464696765e-06 8.28184638521634e-05 0.0007853634306229651 0.0018704963149502873 0.0035946962889283895 0.003747065318748355 0.0072835274040699005 0.009528882801532745 0.014833565801382065 0.01980750262737274 0.027110978960990906 -0.5119308363092003 
0.010237635113298893 0.0004806523793376982 2.5833445761236362e-05 0.0003004583704750985 0.0007125771953724325 0.0022828748915344477 0.0038851655554026365 0.006280343048274517 0.006351369433104992 0.010875792242586613 0.013383815996348858 0.020304525271058083 0.02573508396744728 0.033630188554525375 -0.5031798818423763 
0.0075872717425227165 5.435153525468195e-06 0.00024439499247819185 0.0013189521851018071 0.002010331256315112 0.0043254755437374115 0.006210696417838335 0.009079365991055965 0.008965078741312027 0.014134487137198448 0.016592416912317276 0.02479129657149315 0.030136045068502426 0.03786448761820793 -0.4944289273755525 
0.0048169419169425964 0.00030139877344481647 0.0012068094220012426 0.0028611181769520044 0.003709143493324518 0.006486873142421246 0.008319190703332424 0.011356528848409653 0.010956325568258762 0.016278348863124847 0.018336376175284386 0.027222460135817528 0.03190190717577934 0.03866356238722801 -0.48567797290872844 
0.00238250195980072 0.0012859479757025838 0.0026643367018550634 0.004550406243652105 0.0053808921948075294 0.008214364759624004 0.009614843875169754 0.012454467825591564 0.011699158698320389 0.01660441793501377 0.01794615015387535 0.026732979342341423 0.03024284541606903 0.03534757345914841 -0.47692701844190466 
0.0006909342482686043 0.0026923788245767355 0.00420363200828433 0.0059018125757575035 0.006520063616335392 0.008950901217758656 0.00958601851016283 0.011870672926306725 0.010758657939732075 0.014706105925142765 0.015140771865844727 0.02295435406267643 0.02498713694512844 0.028029026463627815 -0.46817606397508066 
2.873409539461136e-05 0.0041132294572889805 0.005331574007868767 0.006438294425606728 0.006676110904663801 0.00830160453915596 0.007998568005859852 0.0094709238037467 0.008109659887850285 0.010721512138843536 0.01028643362224102 0.016314441338181496 0.01688390038907528 0.01791197620332241 -0.45942510950825677 
0.0005064219003543258 0.005087990779429674 0.005604886449873447 0.0058457390405237675 0.005622368771582842 0.006229815073311329 0.0051074400544166565 0.005712512414902449 0.0043612150475382805 0.005569679196923971 0.004635448567569256 0.008308468386530876 0.007852786220610142 0.007516972720623016 -0.45067415504143277 
0.0020313882268965244 0.0052286055870354176 0.0047917114570736885 0.004148524254560471 0.003540435805916786 0.003254655748605728 0.0018545316997915506 0.0018389635952189565 0.0009500187588855624 0.0011388420825824142 0.000504933821503073 0.001689154771156609 0.001136857084929943 0.0007870872505009174 -0.44192320057460877 
0.0043146344833076 0.004364180378615856 0.0030394045170396566 0.0018762076506391168 0.0011867634020745754 0.0006127507076598704 1.2947488357895054e-05 8.332364814123139e-06 0.0002624565386213362 0.000382723897928372 0.0013481102650985122 0.0005272513371892273 0.0013127696001902223 0.003029365325346589 -0.43317224610778476 
0.006914092227816582 0.0026829128619283438 0.001020352472551167 0.00019031003466807306 1.2272446838323958e-05 0.0003521878970786929 0.002243584720417857 0.0033178243320435286 0.005647026002407074 0.007285369094461203 0.011684618890285492 0.010104921646416187 0.014122465625405312 0.020665740594267845 -0.42442129164096104 
0.009309078566730022 0.0008421206148341298 2.308159128006082e-05 0.0009377012611366808 0.002196757821366191 0.005320570897310972 0.012027738615870476 0.01569126918911934 0.021286513656377792 0.026667023077607155 0.036859773099422455 0.036614321172237396 0.04610762745141983 0.06078246980905533 -0.41567033717413704 
0.01099570281803608 1.8564109268481843e-05 0.001958359032869339 0.006602765526622534 0.01057327538728714 0.019024983048439026 0.03345727175474167 0.041614558547735214 0.05191485211253166 0.06382295489311218 0.0826302021741867 0.08666325360536575 0.10405634343624115 0.1304989606142044 -0.4069193827073131 
0.011586930602788925 0.0018768602749332786 0.009259971790015697 0.02014232613146305 0.028427911922335625 0.045354291796684265 0.0708787739276886 0.08572341501712799 0.1023830771446228 0.12400676310062408 0.15459387004375458 0.16661053895950317 0.19429808855056763 0.2361997663974762 -0.39816842824048904 
0.010901007801294327 0.008443365804851055 0.024673067033290863 0.04470319300889969 0.059178225696086884 0.08817621320486069 0.12841524183750153 0.15226998925209045 0.1771050989627838 0.21179921925067902 0.25750964879989624 0.2817915976047516 0.32190370559692383 0.3827004134654999 -0.3894174737736653 
0.009020657278597355 0.021886158734560013 0.0509386770427227 0.08323903381824493 0.10594914853572845 0.15083616971969604 0.2093999981880188 0.24451585114002228 0.27942827343940735 0.3304213583469391 0.39456725120544434 0.4357009828090668 0.4898771643638611 0.572433590888977 -0.3806665193068413 
0.006309493910521269 0.04421868175268173 0.0904047042131424 0.13806754350662231 0.17109708487987518 0.23562142252922058 0.31579405069351196 0.3641270101070404 0.41101324558258057 0.48107871413230896 0.5667116641998291 0.6292524933815002 0.6984471678733826 0.804779052734375 -0.37191556484001737 
0.0033784294500947 0.07696224749088287 0.14460724592208862 0.21041741967201233 0.25573065876960754 0.3432433307170868 0.44765737652778625 0.5106498599052429 0.5712944865226746 0.6624276638031006 0.7721014618873596 0.8601992130279541 0.94455885887146 1.075608730316162 -0.36316461037319336 
0.0010030943667516112 0.12080830335617065 0.21388337016105652 0.30003711581230164 0.3593089282512665 0.47243621945381165 0.6027649641036987 0.6811464428901672 0.7571133375167847 0.8702505826950073 1.0057942867279053 1.1228289604187012 1.2216345071792603 1.3771557807922363 -0.35441365590636936 
2.2298283965938026e-06 0.17534089088439941 0.29707568883895874 0.4049261212348938 0.4793797731399536 0.6197240352630615 0.7764328122138977 0.8700881600379944 0.9626094102859497 1.0974221229553223 1.2597609758377075 1.4080132246017456 1.5197347402572632 1.6982743740081787 -0.34566270143954564 
0.0010941819055005908 0.2388668954372406 0.39139100909233093 0.5212529301643372 0.6115192770957947 0.7794322967529297 0.9616217017173767 1.0695335865020752 1.1794075965881348 1.3342193365097046 1.523235559463501 1.703645944595337 1.8260818719863892 2.025076150894165 -0.33691174697272164 
0.004754894413053989 0.3083992004394531 0.49245789647102356 0.6435006856918335 0.749523937702179 0.9439759850502014 1.1493465900421143 1.269626259803772 1.3971351385116577 1.5689600706100464 1.7834402322769165 1.995476245880127 2.1259779930114746 2.341952323913574 -0.32816079250589764 
0.011102554388344288 0.37982237339019775 0.5946040153503418 0.7648515701293945 0.8858473896980286 1.1044225692749023 1.3293696641921997 1.4594000577926636 1.604253888130188 1.788985252380371 2.026629686355591 2.2682909965515137 2.404038429260254 2.6328914165496826 -0.3194098380390737 
0.01983131654560566 0.44823360443115234 0.6913424730300903 0.8777915835380554 1.0122742652893066 1.2512927055358887 1.4911407232284546 1.6277915239334106 1.7891004085540771 1.9818298816680908 2.239354133605957 2.507309913635254 2.645613193511963 2.8829386234283447 -0.3106588835722499 
0.03021000139415264 0.508442759513855 0.7760305404663086 0.9748771786689758 1.1207517385482788 1.3755155801773071 1.6248689889907837 1.764798641204834 1.9410864114761353 2.1365232467651367 2.4098305702209473 2.6996865272521973 2.8382647037506104 3.079697370529175 -0.3019079291054259 
0.04115423932671547 0.5555827021598816 0.8426323533058167 1.0495939254760742 1.2043075561523438 1.469456672668457 1.7226375341415405 1.8626350164413452 2.051892042160034 2.244847297668457 2.529257297515869 2.835923910140991 2.973140239715576 3.2146613597869873 -0.29315697463860196 
0.05136214941740036 0.5857243537902832 0.8864719867706299 1.0971678495407104 1.2579187154769897 1.5278446674346924 1.779375672340393 1.9166960716247559 2.116471529006958 2.302354097366333 2.592881202697754 2.911001205444336 3.045992851257324 3.2841861248016357 -0.28440602017177796 
0.05950257182121277 0.5964578986167908 0.9048976898193359 1.1152526140213013 1.279220461845398 1.5485148429870605 1.7935913801193237 1.926263451576233 2.1337928771972656 2.309048652648926 2.6007015705108643 2.925093650817871 3.0578112602233887 3.290029525756836 -0.27565506570495396 
0.06441984325647354 0.5873032212257385 0.8977305889129639 1.1043493747711182 1.2689337730407715 1.5328069925308228 1.7677042484283447 1.8947601318359375 2.1071271896362305 2.2695841789245605 2.5576629638671875 2.8837244510650635 3.014859676361084 3.2392985820770264 -0.26690411123813024 
0.06533142179250717 0.5599053502082825 0.8674302697181702 1.0679066181182861 1.2309457063674927 1.4855785369873047 1.707950234413147 1.829543113708496 2.043858766555786 2.1929192543029785 2.4732871055603027 2.7973241806030273 2.928119421005249 3.1438093185424805 -0.25815315677130624 
0.06197457015514374 0.5179546475410461 0.818922758102417 1.0120370388031006 1.1719799041748047 1.414763331413269 1.6237854957580566 1.741188406944275 1.9547842741012573 2.091435194015503 2.3607518672943115 2.6801815032958984 2.8121871948242188 3.0189011096954346 -0.24940220230448223 
0.05468335002660751 0.46682292222976685 0.7590959668159485 0.9448819160461426 1.1008907556533813 1.3305343389511108 1.5268840789794922 1.6423522233963013 1.8529595136642456 1.9796103239059448 2.2354941368103027 2.548922300338745 2.6837029457092285 2.881819009780884 -0.24065124783765823 
0.04437165707349777 0.41294655203819275 0.6959953904151917 0.8756666779518127 1.0276473760604858 1.2441433668136597 1.4298040866851807 1.5463204383850098 1.752232313156128 1.8723726272583008 2.1135027408599854 2.420649766921997 2.5595076084136963 2.7498555183410645 -0.23190029337083426 
0.03242015466094017 0.36302825808525085 0.6378364562988281 0.8135734796524048 0.9621187448501587 1.166569471359253 1.344497799873352 1.4654216766357422 1.6656180620193481 1.7833497524261475 2.009495973587036 2.3109967708587646 2.4547483921051025 2.638449192047119 -0.2231493389040105 
0.020481830462813377 0.32315799593925476 0.5919407606124878 0.766573429107666 0.9128259420394897 1.1071656942367554 1.2808477878570557 1.4095193147659302 1.6037360429763794 1.7232404947280884 1.9352000951766968 2.2323122024536133 2.3811521530151367 2.559507131576538 -0.2143983844371865 
0.010234148241579533 0.29798856377601624 0.5637638568878174 0.7403786778450012 0.8858374953269958 1.0724869966506958 1.2454521656036377 1.3847848176956177 1.573527216911316 1.6985105276107788 1.8979980945587158 2.1922497749328613 2.3457374572753906 2.520136594772339 -0.20564742997036253 
0.003114216960966587 0.29007548093795776 0.5561487674713135 0.7376789450645447 0.8839618563652039 1.065460205078125 1.2408076524734497 1.3929319381713867 1.5774142742156982 1.7106319665908813 1.9001015424728394 2.1929333209991455 2.3500897884368896 2.5219759941101074 -0.19689647550353853 
8.453190821455792e-05 0.29950276017189026 0.5689269304275513 0.7577682137489319 0.9063680768013 1.0850378274917603 1.26504385471344 1.4310405254364014 1.6130601167678833 1.7559603452682495 1.9383864402770996 2.2308335304260254 2.390352249145508 2.5612149238586426 -0.18814552103671478 
0.0014663025503978133 0.32385075092315674 0.5989488363265991 0.7966555953025818 0.9487137794494629 1.126397967338562 1.312254548072815 1.4920023679733276 1.673758625984192 1.8263026475906372 2.004936933517456 2.2973883152008057 2.4579176902770996 2.6292951107025146 -0.1793945665698908 
0.006875475402921438 0.3585372567176819 0.6405410766601562 0.8476348519325256 1.0037634372711182 1.1816680431365967 1.3733831644058228 1.5655618906021118 1.7494227886199951 1.9101064205169678 2.0882229804992676 2.3802950382232666 2.5407376289367676 2.714219570159912 -0.17064361210306683 
0.015274000354111195 0.39748451113700867 0.6863530278205872 0.9022672772407532 1.0624419450759888 1.2411011457443237 1.4375815391540527 1.639798879623413 1.8280503749847412 1.994125247001648 2.174774169921875 2.4652981758117676 2.625093698501587 2.8022968769073486 -0.16189265763624283 
0.025133593007922173 0.4340323805809021 0.7284637689590454 0.9516268372535706 1.1151652336120605 1.2945247888565063 1.4938125610351562 1.7028779983520508 1.897460699081421 2.065324068069458 2.2511146068573 2.538245916366577 2.6975746154785156 2.8800716400146484 -0.15314170316941883 
0.034686509519815445 0.46195459365844727 0.7595959901809692 0.9876418709754944 1.1532701253890991 1.3328677415847778 1.5325148105621338 1.7447779178619385 1.9470621347427368 2.112766742706299 2.305683135986328 2.587106227874756 2.746969699859619 2.936187744140625 -0.1443907487025951 
0.04222453385591507 0.4764295518398285 0.7742547988891602 1.0043193101882935 1.170318841934204 1.3495255708694458 1.5470308065414429 1.7587862014770508 1.9693841934204102 2.1292049884796143 2.330481767654419 2.603679895401001 2.765838146209717 2.9629244804382324 -0.1356397942357711 
0.0463930107653141 0.4748102128505707 0.7696011662483215 0.9986729025840759 1.1630901098251343 1.3413704633712769 1.5346276760101318 1.7424976825714111 1.96116304397583 2.112130880355835 2.3221852779388428 2.584744453430176 2.7515082359313965 2.957188367843628 -0.1268888397689471 
0.04643230512738228 0.45706310868263245 0.7459282279014587 0.9711964726448059 1.1320877075195312 1.309231162071228 1.496907353401184 1.6981908082962036 1.9237844944000244 2.0641369819641113 2.2825703620910645 2.532458782196045 2.7063682079315186 2.9208288192749023 -0.11813788530212312 
0.042316827923059464 0.4258017838001251 0.7066472768783569 0.9258013963699341 1.0814876556396484 1.2577662467956543 1.4395698308944702 1.6324812173843384 1.8630415201187134 1.992508888244629 2.218170404434204 2.453991651535034 2.637399196624756 2.8602187633514404 -0.10938693083529939 
0.034770235419273376 0.3858937621116638 0.6577781438827515 0.8692234754562378 1.0185134410858154 1.1947431564331055 1.371518850326538 1.555323839187622 1.7882177829742432 1.908116102218628 2.139237403869629 2.3603830337524414 2.555036783218384 2.7852065563201904 -0.10063597636847539 
0.02514541521668434 0.3436967730522156 0.6070091724395752 0.8099713921546936 0.952333927154541 1.1298245191574097 1.3034685850143433 1.478481650352478 1.7106269598007202 1.823750376701355 2.0581181049346924 2.2648563385009766 2.471513509750366 2.707540512084961 -0.0918850219016514 
0.01518966630101204 0.30603915452957153 0.5624713897705078 0.7569819688796997 0.892641007900238 1.0730359554290771 1.2462459802627563 1.413711428642273 1.6418431997299194 1.7521604299545288 1.987335205078125 2.1807994842529297 2.398949384689331 2.6390624046325684 -0.0831340674348274 
0.006734053138643503 0.27910420298576355 0.5314199924468994 0.7181932330131531 0.8481324315071106 1.0331699848175049 1.2090539932250977 1.3709274530410767 1.5918869972229004 1.7040928602218628 1.9376296997070312 2.1197290420532227 2.3474767208099365 2.5898938179016113 -0.07438311296800343 
0.0013604640262201428 0.26739898324012756 0.5190309882164001 0.6992611289024353 0.8251367211341858 1.0163670778274536 1.1979708671569824 1.356641173362732 1.5676454305648804 1.6866182088851929 1.9162980318069458 2.0895650386810303 2.3236920833587646 2.5669219493865967 -0.06563215850117968 
0.00010651288175722584 0.2729834318161011 0.5275177359580994 0.7026270627975464 0.8266031742095947 1.0251073837280273 1.2149368524551392 1.3729166984558105 1.5717861652374268 1.7020334005355835 1.9260480403900146 2.0934572219848633 2.3296701908111572 2.57279372215271 -0.05688120403435569 
0.0032640378922224045 0.2950874865055084 0.5557175278663635 0.727103054523468 0.8516194820404053 1.05777907371521 1.2573809623718262 1.4170260429382324 1.6023426055908203 1.7474968433380127 1.9645944833755493 2.1293656826019287 2.3626956939697266 2.605573892593384 -0.048130249567531695 
0.010309777222573757 0.330195814371109 0.59922194480896 0.7680401802062988 0.8955510854721069 1.108910083770752 1.3185795545578003 1.4818519353866577 1.6530324220657349 1.8154724836349487 2.025031328201294 2.1904444694519043 2.4157590866088867 2.6591179370880127 -0.03937929510070771 
0.019985336810350418 0.37258920073509216 0.6510533094406128 0.8180731534957886 0.9507788419723511 1.1700209379196167 1.3886876106262207 1.5569970607757568 1.7142819166183472 1.8949087858200073 2.0969462394714355 2.2661819458007812 2.478736639022827 2.724093437194824 -0.030628340633883717 
0.03051610477268696 0.4152674973011017 0.7027738690376282 0.868320107460022 1.0079270601272583 1.2309839725494385 1.4562896490097046 1.630428433418274 1.7747881412506104 1.9729902744293213 2.1680917739868164 2.344108819961548 2.5400614738464355 2.7894880771636963 -0.021877386167059976 
0.03993195667862892 0.4511057138442993 0.7458600401878357 0.9098520278930664 1.057388186454773 1.2816647291183472 1.510236382484436 1.6903910636901855 1.8233704566955566 2.037174940109253 2.2263646125793457 2.411811113357544 2.5886316299438477 2.8443777561187744 -0.013126431700235985 
0.04643397405743599 0.47404953837394714 0.7731197476387024 0.9351911544799805 1.0908960103988647 1.3135838508605957 1.5414655208587646 1.7273019552230835 1.8508323431015015 2.0772008895874023 2.2617640495300293 2.4589176177978516 2.615640878677368 2.879654884338379 -0.0043754772334119955 
0.048739753663539886 0.48015832901000977 0.7799143195152283 0.9395902752876282 1.1028919219970703 1.3213326930999756 1.5445111989974976 1.7353087663650513 1.8515077829360962 2.086743116378784 2.2680304050445557 2.4787580966949463 2.6160454750061035 2.8894691467285156 0.0043754772334119955 
0.04634210839867592 0.4683075249195099 0.7649782299995422 0.9218760132789612 1.0914559364318848 1.3034969568252563 1.5184614658355713 1.7132582664489746 1.8242555856704712 2.0644538402557373 2.2436866760253906 2.469414710998535 2.58941388130188 2.8721487522125244 0.013126431700235737 
0.039630498737096786 0.440428763628006 0.7306928038597107 0.8847065567970276 1.0586423873901367 1.2629356384277344 1.4671821594238281 1.664915680885315 1.7727231979370117 2.014207601547241 2.192317485809326 2.434002637863159 2.540032148361206 2.8304340839385986 0.02187738616705973 
0.0298474058508873 0.40123826265335083 0.6827565431594849 0.8341941237449646 1.0101598501205444 1.2063630819320679 1.3987804651260376 1.5983920097351074 1.7048308849334717 1.944510579109192 2.122034788131714 2.3801300525665283 2.4762425422668457 2.771034002304077 0.030628340633883717 
0.018882552161812782 0.35748621821403503 0.6292945742607117 0.7789363861083984 0.9544382691383362 1.1432838439941406 1.3243582248687744 1.5248526334762573 1.6315394639968872 1.867159366607666 2.0441997051239014 2.318624496459961 2.4090938568115234 2.70352840423584 0.03937929510070771 
0.008937732316553593 0.3168467581272125 0.5795459747314453 0.7286158204078674 0.9012348651885986 1.0844533443450928 1.256263017654419 1.4567207098007202 1.5651123523712158 1.7953503131866455 1.9716120958328247 2.2617154121398926 2.350543260574341 2.6388254165649414 0.048130249567531695 
0.0021199139300733805 0.28662818670272827 0.5423352718353271 0.6923863291740417 0.8599969148635864 1.0401068925857544 1.2061065435409546 1.4056506156921387 1.5171141624450684 1.7415473461151123 1.9164406061172485 2.220992088317871 2.3114731311798096 2.5873935222625732 0.05688120403435544 
3.7342626455938444e-05 0.2725198566913605 0.5245862603187561 0.6773133277893066 0.8382599353790283 1.018249750137329 1.1828688383102417 1.3806066513061523 1.4965025186538696 1.715442180633545 1.8882349729537964 2.2054247856140137 2.299858331680298 2.5575664043426514 0.06563215850117943 
0.0034728641621768475 0.27758535742759705 0.5301191210746765 0.6871338486671448 0.8403401970863342 1.023284912109375 1.1913889646530151 1.3863526582717896 1.508095383644104 1.7223330736160278 1.8923317193984985 2.2198147773742676 2.3193609714508057 2.554175615310669 0.07438311296800343 
0.012199676595628262 0.30168330669403076 0.5589419603347778 0.7215395569801331 0.8665488958358765 1.0552138090133667 1.2315064668655396 1.4226027727127075 1.5516815185546875 1.762195110321045 1.928920865058899 2.263899087905884 2.3686118125915527 2.577739953994751 0.0831340674348274 
0.024978935718536377 0.3414174020290375 0.607160747051239 0.7761220335960388 0.9130635261535645 1.1095521450042725 1.2979865074157715 1.4839881658554077 1.621927261352539 1.8295902013778687 1.9929227828979492 2.332265615463257 2.4412829875946045 2.6243348121643066 0.09188502190165114 
0.03974679112434387 0.39063721895217896 0.6675346493721008 0.842993438243866 0.9724887013435364 1.1779767274856567 1.3812617063522339 1.5608482360839844 1.7091002464294434 1.9144469499588013 2.074718475341797 2.41511607170105 2.5269618034362793 2.6861696243286133 0.10063597636847514 
0.053964029997587204 0.44141656160354614 0.7306000590324402 0.9120029807090759 1.0350234508514404 1.2496215105056763 1.4688833951950073 1.6407274007797241 1.8005170822143555 2.003594160079956 2.161604881286621 2.499756097793579 2.612713575363159 2.7527897357940674 0.10938693083529913 
0.06507093459367752 0.4853554666042328 0.7861846089363098 0.9723511338233948 1.0900522470474243 1.3128128051757812 1.547453761100769 1.7103618383407593 1.882491946220398 2.082818031311035 2.2397799491882324 2.572582721710205 2.685070037841797 2.8127217292785645 0.11813788530212312 
0.07096632570028305 0.514991819858551 0.8250692486763 1.0143505334854126 1.127907156944275 1.3569738864898682 1.6047451496124268 1.7578245401382446 1.9424771070480347 2.139115810394287 2.296530246734619 2.621269702911377 2.7321789264678955 2.855297565460205 0.1268888397689471 
0.07042477279901505 0.5250916481018066 0.8405369520187378 1.031049370765686 1.1415116786956787 1.3743951320648193 1.6316722631454468 1.7745089530944824 1.9710808992385864 2.1628119945526123 2.322291374206543 2.6368024349212646 2.7457492351531982 2.8724007606506348 0.13563979423577086 
0.06337156146764755 0.5135982632637024 0.8295368552207947 1.0194445848464966 1.1276321411132812 1.3615702390670776 1.6238024234771729 1.7566194534301758 1.9636222124099731 2.1491849422454834 2.312252998352051 2.615041732788086 2.722501039505005 2.8598365783691406 0.14439074870259486 
0.05096152052283287 0.482076495885849 0.793286919593811 0.9810894727706909 1.087544322013855 1.319901704788208 1.5821516513824463 1.7059327363967896 1.9209848642349243 2.099348783493042 2.2672531604766846 2.557575225830078 2.66489839553833 2.818142890930176 0.15314170316941883 
0.035433363169431686 0.4355684816837311 0.7371925711631775 0.9219777584075928 1.0269681215286255 1.2556182146072388 1.5131580829620361 1.6296969652175903 1.849634051322937 2.020263671875 2.1938164234161377 2.4716930389404297 2.5810132026672363 2.7526779174804688 0.16189265763624283 
0.01976335234940052 0.38187313079833984 0.6700936555862427 0.8517209887504578 0.9552991390228271 1.1789454221725464 1.4277971982955933 1.5396782159805298 1.760758876800537 1.9238320589065552 2.103313684463501 2.369502067565918 2.4835519790649414 2.6729941368103027 0.17064361210306656 
0.007164375390857458 0.3303532600402832 0.6029423475265503 0.7821224927902222 0.8842217922210693 1.102607011795044 1.3399937152862549 1.4504772424697876 1.6686971187591553 1.8252301216125488 2.0103676319122314 2.2662699222564697 2.388148069381714 2.591555118560791 0.17939456656989053 
0.0005186360795050859 0.2904600501060486 0.5471208691596985 0.7253795266151428 0.8259376883506775 1.0399153232574463 1.2645349502563477 1.3773713111877441 1.5888327360153198 1.7407068014144897 1.930728554725647 2.178269386291504 2.311185598373413 2.5219898223876953 0.18814552103671456 
0.0018399788532406092 0.2702028155326843 0.5126529335975647 0.6921778321266174 0.7912565469741821 1.0027142763137817 1.2148410081863403 1.3340095281600952 1.535304307937622 1.6851747035980225 1.8789299726486206 2.1203956604003906 2.267427921295166 2.4771265983581543 0.19689647550353853 
0.0118635892868042 0.27481240034103394 0.506592869758606 0.6899777054786682 0.7878619432449341 0.9995065331459045 1.200875163078308 1.3302841186523438 1.5188440084457397 1.6699473857879639 1.8660684823989868 2.103930950164795 2.267815351486206 2.467073917388916 0.20564742997036253 
0.029841139912605286 0.3058103621006012 0.5318436026573181 0.7217568755149841 0.8190127611160278 1.034032940864563 1.2275642156600952 1.3707222938537598 1.5450917482376099 1.7009508609771729 1.8980368375778198 2.1347568035125732 2.317728281021118 2.497628688812256 0.21439838443718628 
0.053587108850479126 0.3606441915035248 0.5865899324417114 0.7854068875312805 0.8828898072242737 1.104543924331665 1.2939001321792603 1.4536076784133911 1.613590955734253 1.777673602104187 1.9744540452957153 2.2122983932495117 2.4159703254699707 2.569235324859619 0.22314933890401026 
0.07977967709302902 0.43294140696525574 0.6644371747970581 0.8738778233528137 0.9726781845092773 1.2038469314575195 1.392921805381775 1.5709939002990723 1.7176555395126343 1.8930011987686157 2.08845853805542 2.329312801361084 2.5546014308929443 2.6766204833984375 0.23190029337083426 
0.10447254776954651 0.513359010219574 0.7552382349967957 0.9760556221008301 1.0773875713348389 1.320149302482605 1.5125185251235962 1.709579348564148 1.845085620880127 2.0339574813842773 2.227388381958008 2.4725921154022217 2.719658851623535 2.809183359146118 0.24065124783765823 
0.12374404817819595 0.5908975601196289 0.846483588218689 1.0782397985458374 1.1832842826843262 1.438559651374817 1.6369802951812744 1.852337121963501 1.9796645641326904 2.1832528114318848 2.374241352081299 2.6244490146636963 2.8926706314086914 2.9520561695098877 0.24940220230448196 
0.13436995446681976 0.6544777750968933 0.9250470399856567 1.166001796722412 1.2757304906845093 1.5430330038070679 1.7490402460098267 1.980656623840332 2.1031901836395264 2.3213951587677 2.509737014770508 2.764805316925049 3.0527281761169434 3.0877199172973633 0.25815315677130596 
0.13441146910190582 0.6945430636405945 0.9790231585502625 1.2261574268341064 1.3411434888839722 1.6184722185134888 1.8321236371994019 2.0766963958740234 2.197770118713379 2.429112195968628 2.6146585941314697 2.8735833168029785 3.1788997650146484 3.1979501247406006 0.26690411123812996 
0.12360985577106476 0.7044370770454407 0.9993751049041748 1.2485469579696655 1.3688106536865234 1.6527022123336792 1.872484564781189 2.1256160736083984 2.248060703277588 2.4896974563598633 2.6721882820129395 2.933088541030884 3.252610683441162 3.265850067138672 0.27565506570495396 
0.1035102978348732 0.6813538074493408 0.9811685085296631 1.2273869514465332 1.3522816896438599 1.638006567955017 1.8609342575073242 2.11739182472229 2.243135452270508 2.491016149520874 2.66990327835083 2.930070161819458 3.2597391605377197 3.2777183055877686 0.28440602017177796 
0.07728727906942368 0.6267114877700806 0.9241936206817627 1.1619895696640015 1.290163278579712 1.5720534324645996 1.793936014175415 2.047973871231079 2.177765130996704 2.4268879890441895 2.601205348968506 2.8572134971618652 3.1921417713165283 3.224518299102783 0.2931569746386017 
0.0492749847471714 0.5458993911743164 0.8329071402549744 1.0567567348480225 1.1861897706985474 1.4580812454223633 1.6739107370376587 1.9196444749832153 2.052924156188965 2.2976880073547363 2.4659862518310547 2.713876247406006 3.048452854156494 3.102804660797119 0.3019079291054257 
0.024279560893774033 0.44744589924812317 0.7157081365585327 0.9204838275909424 1.0486027002334595 1.3043363094329834 1.5087767839431763 1.7405636310577393 1.87550687789917 2.1101272106170654 2.2704856395721436 2.5060088634490967 2.834099769592285 2.915003776550293 0.31065888357224963 
0.006769344210624695 0.3417266011238098 0.583672046661377 0.7650560140609741 0.8889368772506714 1.1228511333465576 1.3107658624649048 1.523576259613037 1.6573039293289185 1.876247763633728 2.026395797729492 2.245312213897705 2.560515880584717 2.669036388397217 0.3194098380390737 
7.816660217940807e-05 0.23943661153316498 0.44894394278526306 0.6037848591804504 0.7204001545906067 0.9278109073638916 1.0947630405426025 1.284511685371399 1.4134398698806763 1.6118488311767578 1.7493666410446167 1.94776451587677 2.2437691688537598 2.377382278442383 0.32816079250589764 
0.0057520149275660515 0.1500370353460312 0.32303306460380554 0.4495966136455536 0.5560881495475769 0.7336819767951965 0.8763601183891296 1.0401687622070312 1.1604536771774292 1.3345222473144531 1.4570876359939575 1.6317243576049805 1.9027059078216553 2.055692195892334 0.33691174697272136 
0.023163773119449615 0.08043408393859863 0.21526893973350525 0.31336572766304016 0.40733009576797485 0.5534156560897827 0.6699490547180176 0.8063138723373413 0.9143407940864563 1.0615921020507812 1.1672865152359009 1.315883994102478 1.5569170713424683 1.7211592197418213 0.3456627014395454 
0.04947774484753609 0.03409016504883766 0.13165079057216644 0.2026287019252777 0.2823484241962433 0.3969893753528595 0.48710426688194275 0.5959683060646057 0.6888065934181213 0.8082705140113831 0.8958433270454407 1.017329216003418 1.2247858047485352 1.3908330202102661 0.35441365590636936 
0.07999423891305923 0.01069842092692852 0.07425372302532196 0.12085165083408356 0.18548031151294708 0.2704392969608307 0.33546140789985657 0.41816478967666626 0.4939361810684204 0.5861914753913879 0.6552835702896118 0.7499341368675232 0.9218047261238098 1.0800862312316895 0.36316461037319336 
0.10886073112487793 0.006475152913480997 0.0412682481110096 0.06734757870435715 0.11698967218399048 0.17553117871284485 0.21821515262126923 0.27733996510505676 0.3354569971561432 0.40252968668937683 0.453799307346344 0.523259699344635 0.6593520641326904 0.8013625741004944 0.3719155648400171 
0.13006137311458588 0.015031155198812485 0.027668096125125885 0.03784234821796417 0.07353602349758148 0.1100819930434227 0.13430096209049225 0.17340753972530365 0.21463660895824432 0.2597771883010864 0.29489657282829285 0.3420668840408325 0.4440552890300751 0.5633568167686462 0.3806665193068411 
0.13855911791324615 0.02869136445224285 0.026387330144643784 0.025585519149899483 0.04917867109179497 0.06885136663913727 0.07917104661464691 0.10245008766651154 0.1287952959537506 0.1561354547739029 0.17766393721103668 0.20644372701644897 0.27773410081863403 0.37065449357032776 0.38941747377366503 
0.13144592940807343 0.040069155395030975 0.029835188761353493 0.02283463068306446 0.0367603600025177 0.04485447704792023 0.04603571444749832 0.05790382996201515 0.0723244771361351 0.08644651621580124 0.0975654274225235 0.11247453838586807 0.15789532661437988 0.22382444143295288 0.39816842824048904 
0.10891452431678772 0.04366185888648033 0.03151215612888336 0.022481365129351616 0.029458221048116684 0.03089303895831108 0.027372797951102257 0.03203553333878517 0.03802264854311943 0.04348696395754814 0.04762827977538109 0.05332769453525543 0.07866279035806656 0.1199318915605545 0.4069193827073131 
0.07492206245660782 0.037229862064123154 0.027487576007843018 0.019580187276005745 0.022265013307332993 0.021057317033410072 0.016453109681606293 0.01747984252870083 0.018552325665950775 0.019408289343118668 0.019815661013126373 0.020574325695633888 0.031972791999578476 0.05332767590880394 0.4156703371741368 
0.03741094842553139 0.022746870294213295 0.017515622079372406 0.012548591010272503 0.013179916888475418 0.011992832645773888 0.008681136183440685 0.008623630739748478 0.0077976565808057785 0.0071342880837619305 0.006401983555406332 0.0055582537315785885 0.0088804941624403 0.01663363352417946 0.4244212916409608 
0.008027690462768078 0.006770941894501448 0.005620076321065426 0.0038623972795903683 0.003930430859327316 0.003739080624654889 0.002545976545661688 0.0026338372845202684 0.001930877799168229 0.0015055426629260182 0.0011475832434371114 0.0006206841208040714 0.000789743906352669 0.0017623052699491382 0.43317224610778476 
0.001340238843113184 0.00016089687414932996 4.991050809621811e-05 0.00014139138511382043 0.0001242331782123074 2.5768054911168292e-05 5.5767875892343e-05 5.939992888670531e-07 5.634231274598278e-05 3.40127844538074e-05 0.0001393290003761649 4.576005812850781e-05 0.0004688170156441629 0.0008634918485768139 0.44192320057460877 
0.03360646963119507 0.017150893807411194 0.01259695366024971 0.011602235957980156 0.010796654969453812 0.007986138574779034 0.006606185343116522 0.004532821476459503 0.0043523432686924934 0.003184294095262885 0.0021999620366841555 0.0006195998867042363 0.0027460295241326094 0.0070947930216789246 0.4506741550414325 
0.12122011929750443 0.07388396561145782 0.05735181272029877 0.05094495415687561 0.047414060682058334 0.037328626960515976 0.030306855216622353 0.022821802645921707 0.01971380226314068 0.014168589375913143 0.008843371644616127 0.001767992042005062 0.004834233783185482 0.01515407394617796 0.45942510950825655 
0.2789923846721649 0.18657267093658447 0.14904901385307312 0.13181310892105103 0.12246057391166687 0.09907989948987961 0.080866739153862 0.06326192617416382 0.05296113342046738 0.038308314979076385 0.023810647428035736 0.005291045177727938 0.006284419912844896 0.021542513743042946 0.4681760639750805 
0.5184552073478699 0.3695087432861328 0.3012053668498993 0.2670222818851471 0.24778687953948975 0.20406803488731384 0.16819417476654053 0.13477256894111633 0.11174047738313675 0.08207473903894424 0.0522795245051384 0.014765206724405289 0.008614582009613514 0.0245695561170578 0.4769270184419045 
0.8463885188102722 0.6331634521484375 0.5242874622344971 0.4667852222919464 0.4329434335231781 0.3613491952419281 0.3009045720100403 0.2454027235507965 0.20327608287334442 0.15195178985595703 0.09987345337867737 0.03472227603197098 0.014701731503009796 0.02413365989923477 0.48567797290872844 
1.2637221813201904 0.9826046228408813 0.8241269588470459 0.7371482253074646 0.6836938261985779 0.5767730474472046 0.48492804169654846 0.40099912881851196 0.33313828706741333 0.25328606367111206 0.17161768674850464 0.06973312795162201 0.02803914248943329 0.02134121209383011 0.49442892737555216 
1.7649683952331543 1.4164321422576904 1.200791597366333 1.0788451433181763 1.0009129047393799 0.8518854975700378 0.7224076390266418 0.6041296124458313 0.5042108297348022 0.38928377628326416 0.27099186182022095 0.12352954596281052 0.05197647213935852 0.018036039546132088 0.5031798818423763 
2.338242769241333 1.926357388496399 1.6480448246002197 1.4867058992385864 1.3800041675567627 1.1832915544509888 1.0110126733779907 0.8533740639686584 0.7159679532051086 0.5602741241455078 0.39919188618659973 0.198277086019516 0.08904098719358444 0.016307787969708443 0.5119308363092002 
2.9658751487731934 2.497485637664795 2.1534602642059326 1.9496885538101196 1.8108844757080078 1.5625613927841187 1.3437654972076416 1.1430935859680176 0.9641681909561157 0.7633451819419861 0.5547033548355103 0.2940899729728699 0.14043138921260834 0.01805182546377182 0.5206817907760242 
3.6256144046783447 3.109282970428467 2.699204206466675 2.451551675796509 2.278597831726074 1.9767062664031982 1.709404706954956 1.4636867046356201 1.2409791946411133 0.9923756718635559 0.7332304120063782 0.4088389277458191 0.20572835206985474 0.02462269924581051 0.5294327452428481 
4.2922444343566895 3.737135410308838 3.2633821964263916 2.972085952758789 2.764439821243286 2.4091575145721436 2.09321928024292 1.8023141622543335 1.5355563163757324 1.2384655475616455 0.9279716610908508 0.5382611751556396 0.2828550934791565 0.03662089630961418 0.5381836997096718 
4.939486503601074 4.354315757751465 3.821807384490967 3.4887521266937256 3.247457265853882 2.84110689163208 2.4782652854919434 2.1439616680145264 1.8349242210388184 1.4906889200210571 1.130190134048462 0.6763355135917664 0.3682560920715332 0.05381446331739426 0.5469346541764959 
5.5420942306518555 4.934195518493652 4.3500542640686035 3.97861909866333 3.706296682357788 3.253178834915161 2.8468847274780273 2.472808599472046 2.1251561641693115 1.7370975017547607 1.3300608396530151 0.8158954977989197 0.45728573203086853 0.07519882917404175 0.55568560864332 
6.077729225158691 5.452442169189453 4.825480937957764 4.420281410217285 4.120954990386963 3.627058982849121 3.182222843170166 2.7736215591430664 2.3926212787628174 1.9658294916152954 1.5175749063491821 0.9493382573127747 0.5447076559066772 0.0991571918129921 0.5644365631101439 
6.5287089347839355 5.8890204429626465 5.229151725769043 4.7957000732421875 4.474510192871094 3.9470937252044678 3.469724178314209 3.0331196784973145 2.6252212524414062 2.1662092208862305 1.6835176944732666 1.0694124698638916 0.6252752542495728 0.12369886785745621 0.5731875175769676 
6.883263111114502 6.229744911193848 5.547341346740723 5.091660976409912 4.754522323608398 4.201611518859863 3.6983957290649414 3.2411465644836426 2.8134539127349854 2.329721450805664 1.8203216791152954 1.1699227094650269 0.6942739486694336 0.14672882854938507 0.5819384720437916 
7.136349201202393 6.467381477355957 5.772613048553467 5.3008246421813965 4.954016208648682 4.383864879608154 3.8617053031921387 3.391525983810425 2.9512486457824707 2.4507641792297363 1.9227700233459473 1.2463265657424927 0.748015820980072 0.16631898283958435 0.5906894265106156 
7.289803504943848 6.602033615112305 5.904265403747559 5.422191143035889 5.071898460388184 4.492459774017334 3.9580302238464355 3.482475757598877 3.0363974571228027 2.5270819664001465 1.9884058237075806 1.2961314916610718 0.784181535243988 0.18093076348304749 0.5994403809774396 
7.351995468139648 6.640935897827148 5.948198318481445 5.4610114097595215 5.112910747528076 4.531344413757324 3.99067759513855 3.5166828632354736 3.070668935775757 2.559884786605835 2.0176990032196045 1.3190754652023315 0.8020169734954834 0.1895809769630432 0.6081913354442636 
7.3369221687316895 6.597616195678711 5.916214942932129 5.428147315979004 5.087032318115234 4.509294033050537 3.9674413204193115 3.5008909702301025 3.0595221519470215 2.553619861602783 2.013906955718994 1.3170720338821411 0.8023495674133301 0.19193151593208313 0.6169422899110873 
7.262917995452881 6.490593910217285 5.824831962585449 5.33898401260376 5.008469581604004 4.439011573791504 3.8997960090637207 3.4452009201049805 3.0114996433258057 2.5154812335968018 1.9826875925064087 1.293952226638794 0.7874417901039124 0.1882939636707306 0.6256932443779113 
7.151002883911133 6.341677665710449 5.69375467300415 5.211981296539307 4.894293785095215 4.335894584655762 3.8017730712890625 3.3620588779449463 2.9373791217803955 2.454652786254883 1.9314968585968018 1.2550311088562012 0.7607252597808838 0.1795615404844284 0.6344441988447352 
7.023134708404541 6.174083232879639 5.544119834899902 5.06704568862915 4.762939453125 4.216655254364014 3.6886849403381348 3.2651031017303467 2.8491644859313965 2.3814380168914795 1.8688551187515259 1.206551432609558 0.7264024615287781 0.16708073019981384 0.6431951533115593 
6.900460720062256 6.010513782501221 5.396737575531006 4.923832416534424 4.632618427276611 4.097883701324463 3.5758044719696045 3.1679627895355225 2.7590081691741943 2.306307792663574 1.8035504817962646 1.1550812721252441 0.6890289783477783 0.15248429775238037 0.651946107778383 
6.801693916320801 5.871398448944092 5.270435810089111 4.800212383270264 4.519847393035889 3.994676351547241 3.4770820140838623 3.083113670349121 2.678187370300293 2.239006996154785 1.7438760995864868 1.106905460357666 0.6530794501304626 0.13750560581684113 0.6606970622452071 
6.741765022277832 5.773350715637207 5.180614471435547 4.710866451263428 4.438215732574463 3.9195027351379395 3.4040980339050293 3.0208890438079834 2.6162030696868896 2.187751531600952 1.6969224214553833 1.0674951076507568 0.6225252747535706 0.12379597127437592 0.669448016712031 
6.730854034423828 5.728102207183838 5.138228416442871 4.666315078735352 4.397412300109863 3.881307363510132 3.3652150630950928 2.9887595176696777 2.5800886154174805 2.158632516860962 1.6680543422698975 1.041067361831665 0.6005292534828186 0.11276482045650482 0.678198971178855 
6.7738189697265625 5.741779804229736 5.149123191833496 4.672284126281738 4.40267276763916 3.8849804401397705 3.365077257156372 2.990837335586548 2.5739662647247314 2.155198812484741 1.6605454683303833 1.0302948951721191 0.5892049074172974 0.10546202212572098 0.686949925645679 
6.870068550109863 5.8147478103637695 5.213826656341553 4.729488372802734 4.454586029052734 3.931185722351074 3.4044413566589355 3.0277507305145264 2.598857879638672 2.1783154010772705 1.6754142045974731 1.0361785888671875 0.5894922614097595 0.10249769687652588 0.695700880112503 
7.013841152191162 5.941844463348389 5.327789783477783 4.833845138549805 4.549283981323242 4.016497611999512 3.4802942276000977 3.09674072265625 2.6527860164642334 2.226228952407837 1.711472988128662 1.0580488443374634 0.6011635065078735 0.10401825606822968 0.704451834579327 
7.194858074188232 6.113053798675537 5.4819769859313965 4.977014064788818 4.678961277008057 4.133903503417969 3.586310625076294 3.1920878887176514 2.7310657501220703 2.294851541519165 1.765538215637207 1.0937297344207764 0.6229106783866882 0.10972617566585541 0.7132027890461505 
7.3992600440979 6.314466953277588 5.6637492179870605 5.147233009338379 4.832671165466309 4.273509979248047 3.7134950160980225 3.305690050125122 2.8268351554870605 2.3782050609588623 1.8328001499176025 1.1398146152496338 0.6525192856788635 0.11893877387046814 0.7219537435129746 
7.610754013061523 6.529506683349609 5.857988357543945 5.330373287200928 4.997298717498779 4.423426151275635 3.851001501083374 3.42779803276062 2.931687831878662 2.4689879417419434 1.9072842597961426 1.1920006275177002 0.6871257424354553 0.13068166375160217 0.7307046979797985 
7.811836242675781 6.74021577835083 6.0482940673828125 5.511053085327148 5.158613204956055 4.570732116699219 3.987013339996338 3.5478298664093018 3.0363874435424805 2.5592005252838135 1.982383370399475 1.2454992532730103 0.7234768867492676 0.14379245042800903 0.7394556524466225 
7.985060214996338 6.928587436676025 6.218233108520508 5.673820495605469 5.30234956741333 4.702469348907471 4.109665393829346 3.655198097229004 3.1315982341766357 2.6407768726348877 2.051384449005127 1.295424222946167 0.7582292556762695 0.15703999996185303 0.7482066069134464 
8.114179611206055 7.077779769897461 6.352412700653076 5.804172992706299 5.415202617645264 4.806546688079834 4.207881927490234 3.740050792694092 3.208530902862549 2.7061634063720703 2.107963800430298 1.3371732234954834 0.7881978154182434 0.1692294478416443 0.7569575613802704 
8.185134887695312 7.173193454742432 6.437527656555176 5.889538764953613 5.48566198348999 4.872498512268066 4.272055149078369 3.7939045429229736 3.2595603466033936 2.748854875564575 2.146622657775879 1.36674165725708 0.8106029033660889 0.1793011575937271 0.7657085158470944 
8.186884880065918 7.203249454498291 6.463054180145264 5.9199371337890625 5.504693508148193 4.8921217918396 4.294656276702881 3.8101565837860107 3.278644561767578 2.763730764389038 2.1630170345306396 1.380981206893921 0.8232338428497314 0.1864026039838791 0.7744594703139184 
8.111886978149414 7.160005569458008 6.421810626983643 5.8885111808776855 5.466170787811279 4.859845161437988 4.2705559730529785 3.7843892574310303 3.2616653442382812 2.74735689163208 2.154184579849243 1.3777543306350708 0.8245704174041748 0.1899394541978836 0.7832104247807423 
7.956429958343506 7.039403915405273 6.310187339782715 5.7917351722717285 5.367102146148682 4.772956848144531 4.197245121002197 3.7145466804504395 3.2065255641937256 2.6980879306793213 2.11864972114563 1.3560136556625366 0.8138405680656433 0.18959686160087585 0.7919613792475658 
7.720613956451416 6.841296672821045 6.128184795379639 5.629479885101318 5.207605838775635 4.631570816040039 4.074790954589844 3.600890874862671 3.1132280826568604 2.616070032119751 2.056424140930176 1.3157964944839478 0.7910266518592834 0.18534256517887115 0.8007123337143898 
7.408169746398926 6.5692009925842285 5.879155158996582 5.404750347137451 4.990725994110107 4.438457012176514 3.9056878089904785 3.4458541870117188 2.9836602210998535 2.5030956268310547 1.968898057937622 1.2581347227096558 0.7567842602729797 0.17739684879779816 0.8094632881812139 
7.026041507720947 6.229885101318359 5.569402694702148 5.1233229637146 4.722066402435303 4.198700904846191 3.6945338249206543 3.2537267208099365 2.821389675140381 2.362387180328369 1.858665108680725 1.1849241256713867 0.7123548984527588 0.16619642078876495 0.8182142426480379 
6.5838470458984375 5.8327765464782715 5.207674503326416 4.793271541595459 4.409308910369873 3.9192709922790527 3.447648048400879 3.030318260192871 2.6313438415527344 2.1983284950256348 1.7292799949645996 1.0987342596054077 0.6594531536102295 0.15234291553497314 0.8269651971148619 
6.093204498291016 5.389286041259766 4.804493427276611 4.4243364334106445 4.061641693115234 3.6084978580474854 3.1725733280181885 2.782505512237549 2.4194257259368896 2.0161073207855225 1.5849766731262207 1.00260329246521 0.6000983715057373 0.13654263317584991 0.8357161515816859 
5.567060947418213 4.912075519561768 4.371499538421631 4.027310848236084 3.6891908645629883 3.2755401134490967 2.877595901489258 2.517784357070923 2.192129135131836 1.821384310722351 1.4303940534591675 0.8998275995254517 0.5364812016487122 0.11955093592405319 0.8444671060485098 
5.01893949508667 4.414345741271973 3.9207773208618164 3.613420009613037 3.302410125732422 2.9298481941223145 2.5712571144104004 2.24383544921875 1.956148624420166 1.6199591159820557 1.270276427268982 0.7937517166137695 0.47081631422042847 0.10211611539125443 0.8532180605153338 
4.46232271194458 3.9091460704803467 3.464240550994873 3.193727970123291 2.911581039428711 2.580698013305664 2.261925458908081 1.9681414365768433 1.7180240154266357 1.417452096939087 1.1092355251312256 0.6875900626182556 0.4052180051803589 0.08493378758430481 0.8619690149821578 
3.910029411315918 3.4088003635406494 3.0130903720855713 2.778651237487793 2.5263142585754395 2.2367422580718994 1.9573932886123657 1.6976312398910522 1.4838316440582275 1.2190583944320679 0.9515203237533569 0.5842611789703369 0.3415946960449219 0.06860845535993576 0.8707199694489813 
3.3737053871154785 2.924400568008423 2.5773630142211914 2.377516269683838 2.1551687717437744 1.905678391456604 1.6645671129226685 1.4384015798568726 1.2589566707611084 1.029332160949707 0.8008503317832947 0.48628517985343933 0.2815735638141632 0.05362989753484726 0.8794709239158053 
2.863487482070923 2.4654853343963623 2.1656365394592285 1.9983036518096924 1.8054132461547852 1.5940159559249878 1.3892650604248047 1.1955485343933105 1.0479109287261963 0.8520536422729492 0.6603022217750549 0.39569395780563354 0.2264452874660492 0.04035736992955208 0.8882218783826292 
2.3877062797546387 2.0397443771362305 1.784773588180542 1.6473963260650635 1.4828232526779175 1.3069101572036743 1.1360774040222168 0.9730424880981445 0.8542229533195496 0.6901347637176514 0.5322368741035461 0.31400081515312195 0.17714756727218628 0.029017431661486626 0.8969728328494534 
1.952722191810608 1.6529308557510376 1.4398465156555176 1.329512119293213 1.1915878057479858 1.0480778217315674 0.908280611038208 0.7736678123474121 0.6803994178771973 0.5455928444862366 0.4182681739330292 0.24217906594276428 0.13425368070602417 0.019707823172211647 0.9057237873162773 
1.562945008277893 1.3088558912277222 1.1341400146484375 1.0477107763290405 0.9343645572662354 0.8198497295379639 0.70790034532547 0.5990812182426453 0.5279507637023926 0.41958093643188477 0.3193039298057556 0.18070290982723236 0.09800390154123306 0.012412577867507935 0.9144747417831013 
1.220847487449646 1.0094600915908813 0.8692304491996765 0.803464949131012 0.7123318314552307 0.6232218742370605 0.5357551574707031 0.4498630464076996 0.39744189381599426 0.3124483525753021 0.23558653891086578 0.1295843869447708 0.0683373510837555 0.007019163109362125 0.9232256962499252 
0.9271193146705627 0.7549805045127869 0.6451457738876343 0.5968113541603088 0.5253409743309021 0.45799943804740906 0.39159440994262695 0.32564467191696167 0.2886064946651459 0.2238311469554901 0.16677430272102356 0.08844301849603653 0.04493723437190056 0.003339775837957859 0.9319766507167493 
0.6808918118476868 0.5441895723342896 0.4605916738510132 0.42656072974205017 0.3721216917037964 0.3229816257953644 0.27427318692207336 0.22527369856834412 0.20048147439956665 0.1527826488018036 0.11205311119556427 0.05658259615302086 0.027291378006339073 0.0011357610346749425 0.9407276051835732 
0.47995638847351074 0.3746316730976105 0.313174307346344 0.2905057370662689 0.2504781484603882 0.21614347398281097 0.18191136419773102 0.14695608615875244 0.13153977692127228 0.09789170324802399 0.07023146748542786 0.0330728255212307 0.01474383007735014 0.00013837730512022972 0.9494785596503967 
0.32105159759521484 0.24290773272514343 0.19966456294059753 0.18566754460334778 0.15752562880516052 0.13484981656074524 0.11209383606910706 0.08844450861215591 0.07984641194343567 0.05741613730788231 0.03985805809497833 0.016827039420604706 0.0065509844571352005 6.987893721088767e-05 0.9582295141172207 
0.20013666152954102 0.14495469629764557 0.11625839024782181 0.10853637009859085 0.0899093747138977 0.07605503499507904 0.06205252557992935 0.04719465598464012 0.04320647194981575 0.029412034898996353 0.019323650747537613 0.006679838057607412 0.0019319829298183322 0.000660527206491679 0.9669804685840446 
0.11264771968126297 0.07629995793104172 0.05880910903215408 0.05528837814927101 0.04401073232293129 0.03648681938648224 0.028830820694565773 0.020520806312561035 0.019291197881102562 0.011845770291984081 0.006955443881452084 0.0014511385234072804 0.0001128509538830258 0.0016625995049253106 0.9757314230508687 
0.05376536026597023 0.03230973333120346 0.023054517805576324 0.02199503593146801 0.016139112412929535 0.012821474112570286 0.00944100134074688 0.005729346070438623 0.005763700697571039 0.0026964929420500994 0.0011016253847628832 3.135305860269e-06 0.00036111968802288175 0.002859966130927205 0.9844823775176926 
0.018617060035467148 0.008385648019611835 0.00479460321366787 0.004788396880030632 0.002684210427105427 0.0018180571496486664 0.0009845634922385216 0.0002281917113577947 0.00037106702802702785 3.582005956559442e-05 0.00019570587028283626 0.0012831054627895355 0.002013392513617873 0.004075225442647934 0.9932333319845168 
0.0024766221176832914 0.0001428128161933273 5.0656839448492974e-05 6.867955107736634e-06 0.0002498601097613573 0.00043799946433864534 0.0007580213714390993 0.001616248395293951 0.001024904428049922 0.002093337243422866 0.002809922443702817 0.004355344921350479 0.004493273328989744 0.005171648226678371 1.0019842864513406 
0.0009088550577871501 0.0035369801335036755 0.0051777721382677555 0.004299508407711983 0.005746486131101847 0.00592656759545207 0.006323146168142557 0.007744339760392904 0.005855259485542774 0.007299992721527815 0.007688725367188454 0.008420350961387157 0.0073221903294324875 0.006053407676517963 1.0107352409181647 
0.009881402365863323 0.014959625899791718 0.016947615891695023 0.014701391570270061 0.016457708552479744 0.015871340408921242 0.015557698905467987 0.016757339239120483 0.013246923685073853 0.014315726235508919 0.01377027202397585 0.01282497402280569 0.010122828185558319 0.006662734318524599 1.0194861953849887 
0.025841813534498215 0.03129630535840988 0.03259623423218727 0.028676848858594894 0.030077137053012848 0.028231700882315636 0.026679513975977898 0.027111150324344635 0.021856315433979034 0.022040633484721184 0.020193403586745262 0.01706172525882721 0.012615631334483624 0.006975824944674969 1.0282371498518126 
0.04575934261083603 0.04995123669505119 0.049842167645692825 0.04413611441850662 0.04471936076879501 0.041349172592163086 0.03825138881802559 0.037575338035821915 0.030612170696258545 0.029612643644213676 0.026293732225894928 0.020762184634804726 0.014612790197134018 0.00699662184342742 1.0369881043186362 
0.06713976711034775 0.06884834915399551 0.06688329577445984 0.05943085998296738 0.05891294404864311 0.05393711104989052 0.049172449856996536 0.04722262918949127 0.03870706260204315 0.036394961178302765 0.03159303963184357 0.023684654384851456 0.0160070713609457 0.0067511918023228645 1.04573905878546 
0.08801207691431046 0.08640777319669724 0.0823703184723854 0.07332883030176163 0.07157345861196518 0.06505559384822845 0.05865064263343811 0.055399224162101746 0.045573677867650986 0.04195746034383774 0.035779695957899094 0.02569710835814476 0.016759302467107773 0.0062819477170705795 1.054490013252284 
0.10690237581729889 0.1015038713812828 0.09536515921354294 0.08497656136751175 0.08196886628866196 0.07407992333173752 0.06617304682731628 0.0616975799202919 0.05085572972893715 0.04604799672961235 0.03868645057082176 0.02676074206829071 0.016885453835129738 0.005640300456434488 1.0632409677191081 
0.12278306484222412 0.11341948807239532 0.1052975207567215 0.09385636448860168 0.08967085927724838 0.08065412938594818 0.07146436721086502 0.0659220740199089 0.054385069757699966 0.04856545478105545 0.04026656597852707 0.02690860815346241 0.016442570835351944 0.00488238362595439 1.071991922185932 
0.1350267231464386 0.12178024649620056 0.1119009256362915 0.09972908347845078 0.09450999647378922 0.08465119451284409 0.07444891333580017 0.06804332137107849 0.05613413080573082 0.049530256539583206 0.040567245334386826 0.026228446513414383 0.015516073442995548 0.004064408130943775 1.0807428766527563 
0.1433425396680832 0.12650126218795776 0.11516387015581131 0.10258825868368149 0.09652348607778549 0.08612621575593948 0.07520734518766403 0.06817124783992767 0.056196048855781555 0.04905486851930618 0.03970767557621002 0.024845900014042854 0.014209824614226818 0.003238534554839134 1.08949383111958 
0.14770756661891937 0.1277213990688324 0.11526831239461899 0.10260212421417236 0.09590226411819458 0.08526615798473358 0.07393305748701096 0.06650672107934952 0.054747797548770905 0.047316014766693115 0.037853606045246124 0.02290593646466732 0.012632139027118683 0.002450990490615368 1.0982447855864041 
0.14832457900047302 0.1257476806640625 0.11253787577152252 0.10006912797689438 0.09295522421598434 0.08236121386289597 0.07090386003255844 0.06331963837146759 0.05201783776283264 0.04453267157077789 0.03520026430487633 0.02056420035660267 0.010893132537603378 0.0017393885646015406 1.106995740053228 
0.1455434411764145 0.12100229412317276 0.10739179700613022 0.09537160396575928 0.08805719017982483 0.07775502651929855 0.06644114851951599 0.058913618326187134 0.04827092960476875 0.040943123400211334 0.03195343539118767 0.017972301691770554 0.009093682281672955 0.0011327858082950115 1.1157466945200516 
0.13983312249183655 0.11397592723369598 0.10030054301023483 0.08893899619579315 0.08162595331668854 0.07182751595973969 0.060891710221767426 0.053608279675245285 0.04377793148159981 0.036787137389183044 0.028318360447883606 0.01527375727891922 0.007324029225856066 0.0006504030316136777 1.1244976489868757 
0.13171550631523132 0.10519111156463623 0.09175484627485275 0.0812167227268219 0.074081651866436 0.06495629996061325 0.05459568649530411 0.047712765634059906 0.038805797696113586 0.032298121601343155 0.024485994130373 0.01259315013885498 0.005659610498696566 0.00030323772807605565 1.1332486034536995 
0.12174414098262787 0.09516650438308716 0.08223354071378708 0.0726386159658432 0.06583379954099655 0.05750736594200134 0.04787888377904892 0.041518665850162506 0.033602070063352585 0.027684248983860016 0.02062867395579815 0.010037832893431187 0.004159264266490936 9.370069165015593e-05 1.1419995579205235 
0.11046275496482849 0.0843961089849472 0.07218568027019501 0.06361053884029388 0.05725732073187828 0.04981304705142975 0.041032422333955765 0.03528299927711487 0.028385844081640244 0.023131050169467926 0.01689237169921398 0.0076915244571864605 0.0028662988916039467 1.7551392375025898e-05 1.1507505123873474 
0.09838904440402985 0.07332923263311386 0.06201420724391937 0.05449513718485832 0.04868502914905548 0.04216708987951279 0.034311242401599884 0.02922927588224411 0.02334553934633732 0.0187913216650486 0.013397222384810448 0.005617416929453611 0.0018082410097122192 6.47934211883694e-05 1.1595014668541714 
0.08599326759576797 0.06235741823911667 0.05206446349620819 0.04560244455933571 0.04039974883198738 0.03481592983007431 0.02792532742023468 0.023535804823040962 0.018629927188158035 0.014785395003855228 0.010234109126031399 0.0038570731412619352 0.0009980123722925782 0.00022119747882243246 1.1682524213209955 
0.07368592172861099 0.05181129276752472 0.04262350872159004 0.03718830272555351 0.032628003507852554 0.027956392616033554 0.022039415314793587 0.01834273152053356 0.014357106760144234 0.011202653869986534 0.007467541843652725 0.002433163346722722 0.0004364317574072629 0.0004695790121331811 1.1770033757878196 
0.06181561201810837 0.041954800486564636 0.033914804458618164 0.029451269656419754 0.02554485760629177 0.021737731993198395 0.016774626448750496 0.013747907243669033 0.010605951771140099 0.008102738298475742 0.005136328749358654 0.0013510386925190687 0.00011394301691325381 0.0007910826243460178 1.1857543302546436 
0.05066215991973877 0.03298667073249817 0.026101719588041306 0.02253487892448902 0.019273463636636734 0.016262874007225037 0.012211156077682972 0.009812920354306698 0.007425277028232813 0.00551710557192564 0.0032574895303696394 0.000602524436544627 1.2805546248273458e-05 0.0011663571931421757 1.194505284721467 
0.040439821779727936 0.0250458512455225 0.01929284818470478 0.016532909125089645 0.01388870645314455 0.011592922732234001 0.008391877636313438 0.006567897275090218 0.004837408661842346 0.0034550116397440434 0.0018291421001777053 0.00016794561815913767 0.0001093607279472053 0.0015761425020173192 1.203256239188291 
0.03130321577191353 0.018215829506516457 0.013546183705329895 0.011493803933262825 0.009426011703908443 0.00775319617241621 0.005328184925019741 0.004013439640402794 0.002838623709976673 0.0019051636336371303 0.0008336270111612976 1.9199567759642377e-05 0.00037608653656207025 0.0020026483107358217 1.212007193655115 
0.02334665320813656 0.01253062766045332 0.008875996805727482 0.007426624186336994 0.005883364472538233 0.004736373666673899 0.0030038284603506327 0.0021275507751852274 0.0014067156007513404 0.0008410834707319736 0.00024115672567859292 0.0001222947903443128 0.000783174647949636 0.0024298776406794786 1.220758148121939 
0.016615798696875572 0.007984411902725697 0.0052614216692745686 0.004308879841119051 0.0032306318171322346 0.0025109632406383753 0.0013817111030220985 0.000869965530000627 0.0005042041884735227 0.00022455038561020046 1.3383670193434227e-05 0.0004399037279654294 0.0013004333013668656 0.002843555761501193 1.229509102588763 
0.01111262571066618 0.004536915570497513 0.0026519952807575464 0.0020918447989970446 0.0014145467430353165 0.0010255572851747274 0.000408496503951028 0.00018727927817963064 8.279361645691097e-05 8.938046448747627e-06 0.00010621739056659862 0.0009333394700661302 0.0018985329661518335 0.003231803188100457 1.2382600570555868 
0.006805252283811569 0.002122156322002411 0.0009756274521350861 0.0007078346679918468 0.00036568837822414935 0.00021496387489605695 1.9875486032105982e-05 1.715458529361058e-05 8.667030488140881e-05 0.00014264622586779296 0.0004723251040559262 0.001563955214805901 0.002549115102738142 0.003585339989513159 1.247011011522411 
0.0036321391817182302 0.000654549861792475 0.00014434386685024947 7.529112190240994e-05 2.5599949822208146e-06 4.163557605352253e-06 0.00014392212324310094 0.00029173027724027634 0.00045630373642779887 0.0005718285101465881 0.0010637349914759398 0.0022952575236558914 0.0032274622935801744 0.003897367510944605 1.2557619659892347 
0.0015113671543076634 3.622930671554059e-05 6.073375334381126e-05 0.00010461108468007296 0.0002373785391682759 0.00031316097010858357 0.0007055639871396124 0.0009410799248144031 0.0011306445812806487 0.0012425273889675736 0.0018330964958295226 0.0030927809420973063 0.003910613711923361 0.004163093864917755 1.264512920456059 
0.00034545970265753567 0.00016136404883582145 0.0006221821531653404 0.0007020470220595598 0.0009799074614420533 0.0010604833951219916 0.0016297954134643078 0.0018965009367093444 0.002050017239525914 0.002102669095620513 0.0027360166423022747 0.003926335368305445 0.00457988353446126 0.004379807971417904 1.2732638749228824 
2.8451144316932186e-05 0.0009215059108100832 0.0017252048710361123 0.001773631782270968 0.002140918280929327 0.002166010672226548 0.002843559021130204 0.003091663820669055 0.0031571881845593452 0.0031033139675855637 0.003731101518496871 0.004768858198076487 0.0052194371819496155 0.004546549171209335 1.2820148293897065 
0.0004497344489209354 0.002209546510130167 0.0032693473622202873 0.003228413173928857 0.003633988555520773 0.003552822396159172 0.004277629312127829 0.00446445494890213 0.004399835132062435 0.004200083203613758 0.004781160969287157 0.005597567185759544 0.005816517397761345 0.004664398729801178 1.2907657838565305 
0.0014981444692239165 0.00392219377681613 0.0051588076166808605 0.004980129189789295 0.005379078909754753 0.005149916745722294 0.0058690644800662994 0.00595889613032341 0.005730044562369585 0.005353117361664772 0.005853999871760607 0.006393927615135908 0.0063620675355196 0.004735413007438183 1.2995167383233543 
0.0030656924936920404 0.005963088478893042 0.007305472157895565 0.006949749309569597 0.007302902173250914 0.006892716512084007 0.007561202626675367 0.007525024935603142 0.007105751894414425 0.006527823396027088 0.0069219511933624744 0.007143361493945122 0.006849398836493492 0.004762348718941212 1.3082676927901784 
0.005049524828791618 0.00824368093162775 0.009629148989915848 0.00906573049724102 0.009339293465018272 0.008723440580070019 0.00930378120392561 0.009119387716054916 0.008491073735058308 0.007695109583437443 0.007961982861161232 0.007834790274500847 0.007274975068867207 0.004748988896608353 1.3170186472570022 
0.007354383356869221 0.010684257373213768 0.012058681808412075 0.011264784261584282 0.011431525461375713 0.010592523962259293 0.011054541915655136 0.010705502703785896 0.009855451993644238 0.008830903097987175 0.008956094272434711 0.008460575714707375 0.00763728516176343 0.004699872341006994 1.3257696017238263 
0.009892614558339119 0.013215477578341961 0.014533094130456448 0.013492940925061703 0.013530351221561432 0.012457326985895634 0.01277756318449974 0.012252392247319221 0.011174463666975498 0.009916204027831554 0.009890001267194748 0.009016135707497597 0.007935989648103714 0.004619691986590624 1.3345205561906504 
0.012587507255375385 0.01577717810869217 0.01699981652200222 0.01570422574877739 0.015595433302223682 0.01428326964378357 0.01444396935403347 0.013736652210354805 0.01242865715175867 0.010936563834547997 0.010753663256764412 0.009499238803982735 0.008173872716724873 0.004512800835072994 1.3432715106574742 
0.015369885601103306 0.01831863448023796 0.019415859133005142 0.01786079816520214 0.017593789845705032 0.016042213886976242 0.01603151299059391 0.015139049850404263 0.013603504747152328 0.011881173588335514 0.011540469713509083 0.009910342283546925 0.008352970704436302 0.004384291358292103 1.3520224651242978 
0.018181322142481804 0.020799487829208374 0.021747417747974396 0.019933680072426796 0.019499056041240692 0.01771242916584015 0.017523255199193954 0.0164476428180933 0.014690273441374302 0.012744360603392124 0.012247062288224697 0.010251621715724468 0.008478965610265732 0.004238513298332691 1.3607734195911216 
0.02097281627357006 0.0231864545494318 0.023967251181602478 0.021899431943893433 0.02129298821091652 0.019278429448604584 0.01890730857849121 0.017651809379458427 0.015680940821766853 0.013521225191652775 0.012871691957116127 0.010525700636208057 0.00855456292629242 0.00407944992184639 1.369524374057946 
0.02370329760015011 0.025454165413975716 0.02605561353266239 0.023741602897644043 0.022961601614952087 0.020729247480630875 0.02017643302679062 0.01874777302145958 0.016573971137404442 0.014211771078407764 0.013415890745818615 0.010737554170191288 0.008586530573666096 0.0039113787934184074 1.3782753285247697 
0.02634023316204548 0.027584843337535858 0.027999328449368477 0.025449449196457863 0.024497492238879204 0.022058896720409393 0.021327326074242592 0.01973358355462551 0.0173684973269701 0.014817137271165848 0.013882311061024666 0.010891861282289028 0.008579612709581852 0.003737875958904624 1.3870262829915938 
0.028859945014119148 0.029566416516900063 0.02979053370654583 0.0270168948918581 0.025897609069943428 0.023265745490789413 0.022360948845744133 0.02061096392571926 0.018066607415676117 0.015339832752943039 0.014275366440415382 0.010995080694556236 0.008539155125617981 0.0035618278197944164 1.3957772374584179 
0.031241223216056824 0.03139258176088333 0.03142625838518143 0.02844228968024254 0.027159415185451508 0.02434874139726162 0.02327794022858143 0.021382436156272888 0.01867285557091236 0.015784988179802895 0.01459945272654295 0.011052350513637066 0.008470647037029266 0.003386153606697917 1.4045281919252417 
0.0334726944565773 0.03305971622467041 0.03290595859289169 0.02972603403031826 0.028287209570407867 0.02531222626566887 0.02408376708626747 0.02205328829586506 0.019192200154066086 0.01615767367184162 0.014860810711979866 0.011070076376199722 0.00837915763258934 0.003213428659364581 1.4132791463920658 
0.03554581478238106 0.03456941619515419 0.034233469516038895 0.030872398987412453 0.029285116121172905 0.026160648092627525 0.02478400617837906 0.022629819810390472 0.019630616530776024 0.016463642939925194 0.015065156854689121 0.01105399988591671 0.0082694785669446 0.0030452334322035313 1.4220301008588896 
0.03745705261826515 0.03592677786946297 0.03541570529341698 0.03188829496502876 0.030160805210471153 0.02690110355615616 0.02538631297647953 0.023119501769542694 0.019995829090476036 0.016710305586457253 0.01521938294172287 0.011010096408426762 0.008146421983838081 0.002883543958887458 1.4307810553257134 
0.03920670226216316 0.03713582083582878 0.03645830228924751 0.03277955576777458 0.03092252090573311 0.02754136174917221 0.025898952037096024 0.023530354723334312 0.020293936133384705 0.016903148964047432 0.01532975398004055 0.010943738743662834 0.008014075458049774 0.002729452680796385 1.4395320097925373 
0.0407949835062027 0.038206588476896286 0.03737230226397514 0.033556416630744934 0.031577277928590775 0.028088603168725967 0.026329103857278824 0.023869244381785393 0.0205336045473814 0.0170497577637434 0.015402030199766159 0.010859983041882515 0.00787576287984848 0.0025840133894234896 1.4482829642593613 
0.04222821816802025 0.039146434515714645 0.038165949285030365 0.03422694280743599 0.03213717043399811 0.0285528302192688 0.026686495169997215 0.024145152419805527 0.02072104997932911 0.017156178131699562 0.015442908741533756 0.010763372294604778 0.007735142018646002 0.0024481634609401226 1.4570339187261852 
0.04351310804486275 0.039965640753507614 0.03884990140795708 0.03480111062526703 0.03261076286435127 0.028942564502358437 0.026979761198163033 0.024366406723856926 0.020863885059952736 0.017228536307811737 0.015457993373274803 0.010658761486411095 0.007595388684421778 0.0023220698349177837 1.4657848731930092 
0.04465445876121521 0.04067445173859596 0.039434973150491714 0.03528870642185211 0.03300656005740166 0.02926561050117016 0.027216382324695587 0.024539457634091377 0.020969484001398087 0.017273344099521637 0.015452372841536999 0.010549690574407578 0.007458606734871864 0.002206461736932397 1.474535827659833 
0.045661505311727524 0.041282668709754944 0.03993074595928192 0.03569890558719635 0.03333420306444168 0.02953059785068035 0.027404284104704857 0.024672411382198334 0.02104390412569046 0.017295844852924347 0.015431057661771774 0.01043954398483038 0.007327678147703409 0.002101252321153879 1.483286782126657 
0.04654165729880333 0.04180039092898369 0.04034736379981041 0.03604092821478844 0.033602118492126465 0.029745006933808327 0.027550961822271347 0.024771995842456818 0.021093105897307396 0.017301129177212715 0.015398522838950157 0.010331396944820881 0.007204366847872734 0.002006503054872155 1.492037736593481 
0.04730474576354027 0.04223595932126045 0.040693532675504684 0.03632272779941559 0.03382052853703499 0.029917553067207336 0.02766444720327854 0.024844443425536156 0.021122146397829056 0.017293373122811317 0.015359285287559032 0.010228466242551804 0.007090070750564337 0.0019223537528887391 1.5007886910603052 
0.04795681685209274 0.04259927570819855 0.04097837209701538 0.03655271604657173 0.033994708210229874 0.03005346469581127 0.027749281376600266 0.02489531598985195 0.021136753261089325 0.017277542501688004 0.015316460281610489 0.01013234443962574 0.006986685562878847 0.0018486595945432782 1.5095396455271293 
0.04850525036454201 0.04289710894227028 0.041209056973457336 0.036737147718667984 0.034131407737731934 0.030158787965774536 0.027811536565423012 0.02492859587073326 0.02114037238061428 0.01725621148943901 0.015272856689989567 0.010045351460576057 0.006894443649798632 0.0017851906595751643 1.5182905999939527 
0.04895799234509468 0.043137326836586 0.04139278456568718 0.03688298165798187 0.03423801809549332 0.03023950755596161 0.02785646915435791 0.02494996227324009 0.02113707922399044 0.017233051359653473 0.015231829136610031 0.009969129227101803 0.006815072614699602 0.0017318440368399024 1.5270415544607765 
0.04931952804327011 0.043325211852788925 0.04153474047780037 0.03699474409222603 0.03431721404194832 0.03029879368841648 0.02788715623319149 0.024962391704320908 0.02113003097474575 0.017210429534316063 0.015195001848042011 0.009904904291033745 0.006749274674803019 0.001688331482000649 1.5357925089276008 
0.04959581419825554 0.04346589744091034 0.04164000600576401 0.03707695007324219 0.034374866634607315 0.03034154884517193 0.027907630428671837 0.024968856945633888 0.02112230658531189 0.017191026359796524 0.015164630487561226 0.009854008443653584 0.006697593256831169 0.0016548453131690621 1.5445434633944246 
0.04979008436203003 0.043564148247241974 0.0417131669819355 0.03713380545377731 0.03441452607512474 0.030370278283953667 0.02792101912200451 0.024972200393676758 0.02111530303955078 0.017176048830151558 0.015142273157835007 0.009817186743021011 0.006660332437604666 0.0016310673672705889 1.5532944178612487 
0.04990518093109131 0.043621670454740524 0.041755419224500656 0.03716655448079109 0.03443615511059761 0.030386069789528847 0.02792753465473652 0.024973496794700623 0.02111065201461315 0.01716664433479309 0.015128154307603836 0.009794638492166996 0.0066381278447806835 0.0016167440917342901 1.5620453723280725 
0.04994377866387367 0.04364059865474701 0.04176938906311989 0.03717731684446335 0.03444359824061394 0.030391456559300423 0.027929790318012238 0.024973496794700623 0.02110867388546467 0.017163099721074104 0.015123297460377216 0.00978713296353817 0.006630330812186003 0.0016119208885356784 1.5707963267948966 


==> figures/level/QAM_originloss/SNRsweep_BMI_vs_rmse.txt <==
tensor(0.1000)_tensor(1.)bmi tensor(0.1172)_tensor(1.2893)bmi tensor(0.1374)_tensor(1.6622)bmi tensor(0.1610)_tensor(2.1431)bmi tensor(0.1887)_tensor(2.7630)bmi tensor(0.2212)_tensor(3.5622)bmi tensor(0.2593)_tensor(4.5927)bmi tensor(0.3039)_tensor(5.9213)bmi tensor(0.3562)_tensor(7.6341)bmi tensor(0.4175)_tensor(9.8425)bmi tensor(0.4894)_tensor(12.6896)bmi tensor(0.5736)_tensor(16.3604)bmi tensor(0.6723)_tensor(21.0930)bmi tensor(0.7880)_tensor(27.1946)bmi tensor(0.9237)_tensor(35.0613)bmi tensor(1.0826)_tensor(45.2035)bmi tensor(1.2690)_tensor(58.2797)bmi tensor(1.4874)_tensor(75.1384)bmi tensor(1.7433)_tensor(96.8739)bmi tensor(2.0434)_tensor(124.8969)bmi tensor(2.3950)_tensor(161.0262)bmi tensor(2.8072)_tensor(207.6067)bmi tensor(3.2903)_tensor(267.6618)bmi tensor(3.8566)_tensor(345.0891)bmi tensor(4.5204)_tensor(444.9140)bmi tensor(5.2983)_tensor(573.6154)bmi tensor(6.2102)_tensor(739.5467)bmi tensor(7.2790)_tensor(953.4777)bmi tensor(8.5317)_tensor(1229.2924)bmi tensor(10.)_tensor(1584.8933)bmi tensor(0.1000)_tensor(1.)rmse tensor(0.1172)_tensor(1.2893)rmse tensor(0.1374)_tensor(1.6622)rmse tensor(0.1610)_tensor(2.1431)rmse tensor(0.1887)_tensor(2.7630)rmse tensor(0.2212)_tensor(3.5622)rmse tensor(0.2593)_tensor(4.5927)rmse tensor(0.3039)_tensor(5.9213)rmse tensor(0.3562)_tensor(7.6341)rmse tensor(0.4175)_tensor(9.8425)rmse tensor(0.4894)_tensor(12.6896)rmse tensor(0.5736)_tensor(16.3604)rmse tensor(0.6723)_tensor(21.0930)rmse tensor(0.7880)_tensor(27.1946)rmse tensor(0.9237)_tensor(35.0613)rmse tensor(1.0826)_tensor(45.2035)rmse tensor(1.2690)_tensor(58.2797)rmse tensor(1.4874)_tensor(75.1384)rmse tensor(1.7433)_tensor(96.8739)rmse tensor(2.0434)_tensor(124.8969)rmse tensor(2.3950)_tensor(161.0262)rmse tensor(2.8072)_tensor(207.6067)rmse tensor(3.2903)_tensor(267.6618)rmse tensor(3.8566)_tensor(345.0891)rmse tensor(4.5204)_tensor(444.9140)rmse tensor(5.2983)_tensor(573.6154)rmse tensor(6.2102)_tensor(739.5467)rmse tensor(7.2790)_tensor(953.4777)rmse tensor(8.5317)_tensor(1229.2924)rmse tensor(10.)_tensor(1584.8933)rmse 
0.9311645030975342 1.9970436096191406 2.539930820465088 2.820404291152954 3.0226621627807617 3.182567596435547 3.3311522006988525 3.453927516937256 3.560664176940918 3.6462771892547607 3.720579147338867 3.777523994445801 3.824110746383667 3.8589372634887695 3.8890914916992188 3.912519931793213 3.9308669567108154 3.9449195861816406 3.955655813217163 3.9636943340301514 3.9710588455200195 3.9761195182800293 3.9803993701934814 3.984158515930176 3.9863173961639404 3.98819637298584 3.9898011684417725 3.9918107986450195 3.992701530456543 3.993765354156494 0.2085518505577253 0.20715211543113246 0.2060287151872165 0.20565719593029372 0.2056462547366975 0.20524214588638376 0.2051117279133983 0.20481899784083965 0.2046948802869619 0.2043639417596408 0.2037283300214927 0.20313538011291352 0.2023758921630072 0.20155433298169462 0.2004812663951227 0.199355611351682 0.1983799291435807 0.19762359847018793 0.1969976020717878 0.19641287775017308 0.19606894871993286 0.1958013805656108 0.19563869893003594 0.19579118243730795 0.19626298418038163 0.19670326031034716 0.1972299014689242 0.19789328667092757 0.19861792674593093 0.19923537315876708 
0.6031695008277893 1.731805443763733 2.3768677711486816 2.7188220024108887 2.9373559951782227 3.117374897003174 3.268177032470703 3.3993215560913086 3.5109872817993164 3.605792999267578 3.6861281394958496 3.7512388229370117 3.802506923675537 3.843895196914673 3.877044200897217 3.903740644454956 3.9238500595092773 3.9382028579711914 3.9498074054718018 3.960052013397217 3.9676289558410645 3.973491907119751 3.978318929672241 3.9831759929656982 3.9853057861328125 3.988004684448242 3.9900708198547363 3.991330623626709 3.992680072784424 3.993534803390503 0.20753304830173244 0.20458336139323968 0.20225372889468027 0.20002221788736985 0.1978404573899559 0.19570352512402472 0.1932749130271032 0.19065122189509146 0.1878570296613807 0.18502967427334477 0.18195744029030433 0.17883335152550695 0.1757438301947429 0.17248640984752528 0.1694248318124358 0.1661616300429684 0.16339033238506134 0.16064440950429645 0.15825276714469874 0.15563664452140982 0.15388208480347607 0.15226638492337838 0.15047926581804322 0.14891780143996364 0.1477921536618363 0.14686267958363913 0.14584093556570799 0.14540080801976724 0.14460280940867007 0.14410540633789523 
1.1891422271728516 1.8583791255950928 2.3255302906036377 2.632725477218628 2.8527932167053223 3.0392990112304688 3.201378345489502 3.347702980041504 3.4665160179138184 3.5683834552764893 3.6552343368530273 3.7244434356689453 3.7813429832458496 3.8281357288360596 3.862130641937256 3.891366481781006 3.9138333797454834 3.9305176734924316 3.943916082382202 3.955219030380249 3.963876247406006 3.9697799682617188 3.9761171340942383 3.9801909923553467 3.9841666221618652 3.9866509437561035 3.989248752593994 3.9903721809387207 3.992152690887451 3.9930567741394043 0.20920621381412938 0.20505775168809437 0.20188690627273362 0.19887097239896642 0.19564002232260333 0.192763450618953 0.18912111272302604 0.18538188625980287 0.18155458935363525 0.17718893763717516 0.17304780563724242 0.16853336318686088 0.1637645354444424 0.15888556120672995 0.15408261428008987 0.14948293557106512 0.1451291398970162 0.14070719065450263 0.13706781920467107 0.13385880177137904 0.1311466352139299 0.12823941687043594 0.1264167605864734 0.12459824117708655 0.12344464842704196 0.12217572048120005 0.12144615439917328 0.12079926415048184 0.12042005858654478 0.12035080436212697 
1.548201084136963 1.9806716442108154 2.313887119293213 2.5728542804718018 2.789354085922241 2.977395534515381 3.1459412574768066 3.2976949214935303 3.4232068061828613 3.5349786281585693 3.6259965896606445 3.7019882202148438 3.7599453926086426 3.8122024536132812 3.85296893119812 3.883601665496826 3.9050846099853516 3.925851821899414 3.9409632682800293 3.9529104232788086 3.9613213539123535 3.969306468963623 3.974205255508423 3.9789397716522217 3.982184648513794 3.9862639904022217 3.9881811141967773 3.9897947311401367 3.9916975498199463 3.9926161766052246 0.19994902929851183 0.1976019569887424 0.19567064826712996 0.1934869518759977 0.19125817857969601 0.18866907674479522 0.18562145741932287 0.18273131736164122 0.17957836444254272 0.1758071456484404 0.1724429392252323 0.16885169417681012 0.16513245665623832 0.1615455831362969 0.15801894098048602 0.15474920727814861 0.15188815387622442 0.14884379271891685 0.14612185442478162 0.14349173119028433 0.14158683568733457 0.13967312414539118 0.13835110974085613 0.1370279290309038 0.1361745220415101 0.13533324796174007 0.13458247801072915 0.13425834521359153 0.13413864601954945 0.13373483825917126 
1.0662367343902588 1.7464978694915771 2.2086634635925293 2.508263349533081 2.728921413421631 2.93033504486084 3.101189136505127 3.2566890716552734 3.392683744430542 3.502906322479248 3.6006431579589844 3.680948257446289 3.7452688217163086 3.7976059913635254 3.843653678894043 3.874098777770996 3.900406837463379 3.9225950241088867 3.9359450340270996 3.9494051933288574 3.960310220718384 3.9667928218841553 3.9726104736328125 3.9783921241760254 3.981106758117676 3.984269618988037 3.9874465465545654 3.9887375831604004 3.9905354976654053 3.991560459136963 0.21869631517233779 0.21207220795129172 0.20591108913990785 0.20088674653311764 0.19579910696174746 0.1906162912693309 0.18570922976334467 0.18077168738577523 0.1756734623513678 0.1703969081330635 0.16516083959086822 0.15962669002292512 0.15471817396423077 0.14960373576519684 0.14478522616294284 0.14012803240182373 0.13554086781802954 0.13134845747579232 0.1276315826690203 0.12428677004122425 0.12113249451178201 0.11843559498877873 0.11642464454017899 0.11475099593708947 0.11270935708234427 0.11128383307524131 0.10999290872198267 0.10907663367841683 0.10832466158027178 0.10737006064890235 
1.1555856466293335 1.7372560501098633 2.125781774520874 2.403336524963379 2.6300947666168213 2.8336265087127686 3.015277862548828 3.1807732582092285 3.326118230819702 3.450646162033081 3.554758071899414 3.642871379852295 3.714134454727173 3.7721376419067383 3.8213858604431152 3.857417106628418 3.885826826095581 3.9116337299346924 3.930234432220459 3.9436395168304443 3.953084945678711 3.962738275527954 3.9693281650543213 3.9746203422546387 3.97933292388916 3.9830760955810547 3.9855947494506836 3.98753023147583 3.989084482192993 3.9908299446105957 0.2415670939276389 0.23155552618050598 0.22233668198814904 0.21444827875105618 0.20697080881522334 0.19908847476183855 0.19248044978296042 0.18526193926120024 0.1786490369644814 0.17128812774437943 0.16445781560628195 0.1586164972594377 0.1520588791197017 0.14604265370037678 0.14086545810480972 0.13590280375055086 0.13216219198715454 0.12870401355139827 0.12531334376110537 0.1234979762039891 0.12155763925282864 0.12086136500662749 0.1205607033868096 0.12055450397388737 0.1194132671385867 0.11974843340398499 0.12037736348701818 0.12019191913817029 0.1210895045366861 0.12113345940991337 
1.2290812730789185 1.6879432201385498 2.039706230163574 2.3098390102386475 2.5406336784362793 2.748912811279297 2.93680477142334 3.1098809242248535 3.2610666751861572 3.396791458129883 3.507957935333252 3.604193687438965 3.6828317642211914 3.747223377227783 3.7999634742736816 3.8431262969970703 3.8742055892944336 3.9016928672790527 3.9214046001434326 3.9362266063690186 3.949751377105713 3.9596495628356934 3.967344045639038 3.972588062286377 3.9778237342834473 3.981646776199341 3.984107494354248 3.986408233642578 3.9888405799865723 3.9901723861694336 0.21869123044066105 0.21284188578831986 0.2065488034409461 0.20035265810126413 0.1945788432504485 0.18841333267520413 0.18199109547310552 0.17611047854842246 0.16978096874641366 0.16311753132592646 0.15610639410195926 0.15005335827340657 0.14394907073002222 0.1379573641601092 0.13304239599290038 0.1276910390456793 0.12347728896779649 0.12006944389830793 0.11633098636564122 0.11374708289818045 0.11146585410879897 0.11001710930705953 0.10934343052708655 0.10851441871543843 0.10787115643727561 0.10757113404230047 0.10771034694771763 0.10782580293599221 0.10783987216117945 0.10847508667466331 
1.24637770652771 1.6382083892822266 1.940186858177185 2.1946496963500977 2.4226534366607666 2.635991096496582 2.8342084884643555 3.019542932510376 3.1806411743164062 3.325704574584961 3.4526100158691406 3.555899143218994 3.644894599914551 3.7150626182556152 3.774441719055176 3.8181445598602295 3.859386920928955 3.8865842819213867 3.9091811180114746 3.928441286087036 3.9422805309295654 3.9541332721710205 3.9628000259399414 3.9694628715515137 3.974795341491699 3.9789016246795654 3.982109546661377 3.985687494277954 3.987612247467041 3.989400625228882 0.2391342077356932 0.22778741438101605 0.21730645750409394 0.208266567419557 0.2002665602275342 0.19237358535868618 0.1852397686073715 0.17813311901327988 0.17084127287519335 0.1635917198725583 0.15683832273652842 0.1512851800575544 0.1448268509443616 0.13855000634535847 0.13345444035705342 0.12866795072379095 0.12410000067362374 0.11998515509759039 0.11671358283477107 0.11369301510897806 0.11114772183748334 0.10904452089642952 0.10718776595107692 0.10622790208490762 0.10526298832036621 0.10459833903142722 0.10327698081970796 0.1036481593660151 0.10294155870344619 0.10285463365489105 
0.6836907267570496 1.3567726612091064 1.7796669006347656 2.0695443153381348 2.3082284927368164 2.5242390632629395 2.736149311065674 2.925276279449463 3.096574068069458 3.2538528442382812 3.3874454498291016 3.498465061187744 3.5983147621154785 3.677309274673462 3.745027542114258 3.7970030307769775 3.8382368087768555 3.871377944946289 3.8986315727233887 3.917957305908203 3.9343008995056152 3.946883201599121 3.9571261405944824 3.96596360206604 3.9717583656311035 3.9762206077575684 3.9806504249572754 3.9839134216308594 3.986696243286133 3.9884281158447266 0.23217873718494414 0.22090880338461552 0.21102458427812157 0.20163254629665397 0.19313419601002293 0.1849450238480638 0.17755274872017798 0.17073286482704367 0.16413130906697623 0.15818107710368443 0.15163853841895703 0.14539361479204863 0.13964707700693546 0.13359600254859094 0.1280270053442957 0.12275978687315264 0.11814402970043444 0.11344104217484535 0.11022186675368432 0.10628118898725904 0.1035902635928401 0.1015197315398299 0.09933068051905522 0.09823819336251498 0.09659454661898245 0.09539088578778235 0.09423927444962424 0.0941169382505108 0.09301075947917989 0.09285389272600766 
0.7685757875442505 1.3000929355621338 1.6524275541305542 1.9232605695724487 2.1556825637817383 2.3743810653686523 2.588287353515625 2.7864527702331543 2.977738857269287 3.142315149307251 3.297335147857666 3.421767234802246 3.5299994945526123 3.622495174407959 3.6996116638183594 3.7613768577575684 3.8097422122955322 3.8476779460906982 3.879532814025879 3.9054253101348877 3.9241325855255127 3.939155101776123 3.9507224559783936 3.959725856781006 3.966923713684082 3.9726529121398926 3.9767656326293945 3.9805095195770264 3.9840192794799805 3.985881805419922 0.21480830507064289 0.2045074788727782 0.19535132022347593 0.18671206977099 0.17886978135870116 0.171681159341902 0.16441916683735955 0.15760284320740375 0.15111434492407638 0.14428405629395658 0.13809578063285027 0.13227337215738078 0.12632307553270192 0.12078152289489276 0.11506767661889165 0.10942624798830658 0.1051931179212925 0.10117422675562364 0.09735323625513585 0.09408248118838818 0.09151737293171802 0.0889247508736044 0.08760796500099188 0.0857321822426742 0.08473604132100476 0.08363642806354121 0.08319936976666928 0.08212979392208147 0.08183698699023302 0.08155939370758808 
0.6614728569984436 1.142889380455017 1.4715361595153809 1.7330219745635986 1.958942174911499 2.1854681968688965 2.402695894241333 2.6142334938049316 2.8124561309814453 2.9942128658294678 3.163593053817749 3.302825689315796 3.436249017715454 3.539393901824951 3.63277530670166 3.7053730487823486 3.767454147338867 3.8163249492645264 3.8515214920043945 3.8844399452209473 3.907228469848633 3.9263153076171875 3.9401681423187256 3.9509942531585693 3.9597129821777344 3.9665684700012207 3.972597122192383 3.9773380756378174 3.980803966522217 3.9832727909088135 0.20833275715430374 0.19695682717353943 0.18729133717490618 0.17922687576949659 0.1721001364314521 0.16419608490567975 0.15774003881684157 0.15125684715764073 0.1445676332507391 0.13827377584700395 0.13243507302604657 0.1267806789304468 0.12069962181637095 0.11523654095182057 0.11022204419359621 0.10516521698326743 0.10123807184870579 0.09704351362261149 0.09403634052943574 0.09118149831629395 0.08768662779269583 0.08639049348426174 0.08399003032007271 0.08278097967609148 0.08153942808584823 0.08078743641626689 0.08000527242985304 0.07934034182702217 0.07870469198698538 0.07842501612215604 
0.5501548647880554 0.873216986656189 1.1217541694641113 1.3459680080413818 1.5560698509216309 1.7665762901306152 1.981191873550415 2.203530788421631 2.4182891845703125 2.630051374435425 2.8274803161621094 3.00724458694458 3.1747612953186035 3.313480854034424 3.441349506378174 3.550328254699707 3.637265205383301 3.7076783180236816 3.7677793502807617 3.814875602722168 3.852506160736084 3.8815674781799316 3.904215097427368 3.9230334758758545 3.9378700256347656 3.949679374694824 3.9576478004455566 3.9650888442993164 3.970784902572632 3.975113868713379 0.19116018983698113 0.18341935782911417 0.17561410798884283 0.16856284204695146 0.16192609698548455 0.15582917884165073 0.14923826484495367 0.14317440084102562 0.13748503245905225 0.13117046529252085 0.12511230430637268 0.11957052324283327 0.11384708397198405 0.10926734360388363 0.10434852956854013 0.09993416996132062 0.09529411244082346 0.09267787529013626 0.0894157383596308 0.08546659837817981 0.08363891121419613 0.08136510867861806 0.07920857831634297 0.07825497603686105 0.07652748375185132 0.07604873007417712 0.0747591503821696 0.07425915722379411 0.0732259032902399 0.07310203175742185 
0.33569061756134033 0.597444474697113 0.7994158864021301 0.9806934595108032 1.1568424701690674 1.3509118556976318 1.5434709787368774 1.754141092300415 1.9746593236923218 2.1938071250915527 2.407353639602661 2.6128392219543457 2.8158416748046875 3.0012195110321045 3.1626205444335938 3.308783531188965 3.431628704071045 3.5381712913513184 3.6308393478393555 3.703246593475342 3.7626752853393555 3.8088605403900146 3.8480610847473145 3.879124164581299 3.900418758392334 3.9189672470092773 3.934782028198242 3.9458847045898438 3.954597234725952 3.9617362022399902 0.20534093456692284 0.1945134315603 0.1849273377205133 0.17622079994577405 0.1683737562812602 0.16011380586871143 0.15316323416071703 0.14553998425072176 0.1384780698083536 0.13259718776456608 0.12721753096271707 0.12077996144711584 0.11618661625989271 0.11160364690482415 0.10720431665092656 0.10352379838596873 0.10012962482102136 0.09746550528270574 0.0950365353196156 0.0926102960597705 0.09053001873092906 0.08920204039525854 0.08822980970813038 0.08734312662062546 0.08548508844912855 0.08546375423507406 0.08483646307084344 0.08399023822899469 0.08388532297662947 0.08347136984737226 
-0.07016080617904663 0.10291963815689087 0.21570372581481934 0.29945844411849976 0.3793342113494873 0.46702778339385986 0.568550169467926 0.6845369338989258 0.8202838897705078 0.9728075265884399 1.1432371139526367 1.3225007057189941 1.5181068181991577 1.7234032154083252 1.9356460571289062 2.148488998413086 2.3652663230895996 2.572971820831299 2.765869617462158 2.945371150970459 3.113391876220703 3.257528781890869 3.3909759521484375 3.493826150894165 3.5867443084716797 3.658163547515869 3.7181968688964844 3.7659952640533447 3.8039989471435547 3.8362085819244385 0.18048235028696352 0.17155269183070782 0.16413258009472922 0.1562957160351484 0.14937548045755472 0.14289578232966127 0.13607238840575261 0.12997246279805422 0.12298970559531074 0.11713868157473004 0.11182476412258732 0.10627636494720179 0.10105689909335668 0.0965343355643997 0.0924813088255031 0.08910733044161875 0.08615947092429416 0.08317673269057409 0.08097840361795458 0.07932063073389649 0.07742956703576186 0.0765720304328139 0.07547189576639655 0.07489476582118318 0.0740304207590325 0.07391597450951717 0.0732340776404075 0.07341184992458555 0.07373743150688963 0.07351774196941441 


==> figures/level/ws_fine/1.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 -0.21191968 0.35693052 
0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 0.36813533 0.21157679 
0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 0.21888304 -0.36552495 
-0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 -0.3604297 -0.22048274 
-0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 -0.99657875 -0.060321633 
0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 0.8542454 -0.52683514 
1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 1.0023109 0.049402077 
-0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 -0.8462897 0.5217918 
-0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 -0.68559724 1.1565442 
1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 1.162215 0.6868512 
0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 0.69616586 -1.161709 
-1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 -1.1524739 -0.69323665 
-0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 -0.5229643 -0.8571722 
0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 0.056929003 -1.0013436 
0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 0.52790713 0.84925747 
-0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 -0.050973807 0.99894917 


==> figures/level/ws_fine/10.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 -0.21684657 0.372845 
0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 0.37023947 0.21792744 
0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 0.21273978 -0.37200582 
-0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 -0.37537032 -0.21671958 
-1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 -1.0080414 -0.042668693 
0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 0.8481023 -0.52880174 
1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 1.0006887 0.04297711 
-0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 -0.8542302 0.5384926 
-0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 -0.67022985 1.1584674 
1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 1.151865 0.6775979 
0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 0.6707491 -1.156128 
-1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 -1.1544278 -0.66692364 
-0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 -0.5362401 -0.85277843 
0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 0.040382057 -1.0089431 
0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 0.5353211 0.85726744 
-0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 -0.04430748 1.0094851 


==> figures/level/ws_fine/100.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 -0.76225126 0.6554445 
0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 0.9204964 0.26184383 
0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 0.5324854 -0.80962 
-0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 -0.7579481 -0.66851324 
-0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 -0.97248685 -0.4186488 
0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 0.6269397 -0.77433646 
0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 0.9857551 -0.15675098 
-0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 -0.96074265 0.34265435 
-0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 -0.42539397 0.9359204 
0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 0.7953289 0.5795824 
0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 0.62744874 -0.72382236 
-0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 -0.86858636 -0.54763335 
0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 0.05651299 -0.9761915 
-0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 -0.12848364 -1.0014088 
0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 0.6704806 0.7176835 
0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 0.31705794 0.9616451 


==> figures/level/ws_fine/11.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 -0.2175317 0.3683445 
0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 0.37277636 0.20887214 
0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 0.21746665 -0.37635738 
-0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 -0.37106836 -0.22044024 
-1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 -1.0120597 -0.04744227 
0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 0.8534505 -0.5351363 
1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 1.0033265 0.034487836 
-0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 -0.8599623 0.52846605 
-0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 -0.66943586 1.1422316 
1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 1.1522852 0.6616011 
0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 0.6733845 -1.157314 
-1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 -1.1537594 -0.67611146 
-0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 -0.5343233 -0.86203593 
0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 0.040815175 -1.0155264 
0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 0.5351687 0.85526466 
-0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 -0.042471655 1.0052779 


==> figures/level/ws_fine/12.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 -0.21305099 0.36675152 
0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 0.3732959 0.21680355 
0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 0.21745157 -0.37235957 
-0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 -0.37464198 -0.22007869 
-1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 -1.002491 -0.04943888 
0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 0.856214 -0.5343659 
1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 1.007034 0.045271937 
-0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 -0.86080825 0.5299444 
-0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 -0.6751543 1.1497086 
1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 1.1472746 0.6732393 
0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 0.6798951 -1.149171 
-1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 -1.1534425 -0.6798966 
-0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 -0.52840495 -0.8537436 
0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 0.047939185 -1.0156114 
0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 0.5300145 0.8576129 
-0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 -0.04798838 1.00582 


==> figures/level/ws_fine/13.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 -0.21122451 0.37358278 
0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 0.37863237 0.21361528 
0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 0.21273527 -0.37882054 
-0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 -0.37338662 -0.22172908 
-1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 -1.0050454 -0.03245486 
0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 0.8492224 -0.54148924 
1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 1.0099488 0.030574204 
-0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 -0.84730387 0.53751385 
-0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 -0.65994066 1.1523288 
1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 1.1624247 0.65322304 
0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 0.66198736 -1.1574068 
-1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 -1.1587013 -0.6623919 
-0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 -0.54227555 -0.8573135 
0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 0.032200973 -1.0151113 
0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 0.54438996 0.84973603 
-0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 -0.026261333 1.007981 


==> figures/level/ws_fine/14.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 -0.21956417 0.36968198 
0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 0.37547973 0.21556892 
0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 0.22306074 -0.378065 
-0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 -0.37284467 -0.22481762 
-1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 -1.0092607 -0.05497994 
0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 0.86061645 -0.53609616 
1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 1.0138263 0.04366657 
-0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 -0.8578465 0.52225137 
-0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 -0.6735903 1.1364112 
1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 1.1467249 0.670235 
0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 0.6773622 -1.1520759 
-1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 -1.1431867 -0.68057907 
-0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 -0.5290207 -0.8640667 
0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 0.044937734 -1.0172771 
0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 0.53303105 0.85607177 
-0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 -0.046947584 1.0046393 


==> figures/level/ws_fine/15.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 -0.21853393 0.3780031 
0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 0.37592494 0.22451445 
0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 0.21560855 -0.37307677 
-0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 -0.37415332 -0.21504913 
-1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 -1.0105469 -0.036223806 
0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 0.8550594 -0.52849436 
1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 1.0102938 0.04087315 
-0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 -0.8611687 0.5388127 
-0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 -0.6700711 1.1503363 
1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 1.1494178 0.66598904 
0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 0.6669147 -1.1431258 
-1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 -1.1540664 -0.6621818 
-0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 -0.5356145 -0.8531847 
0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 0.040854584 -1.0105816 
0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 0.53537196 0.8594649 
-0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 -0.04042712 1.0173255 


==> figures/level/ws_fine/16.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 -0.2158084 0.37420553 
0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 0.3826432 0.21382329 
0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 0.2202038 -0.37590447 
-0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 -0.37967882 -0.21595067 
-1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 -1.0033221 -0.041832022 
0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 0.8593518 -0.5406608 
1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 1.0174001 0.03605422 
-0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 -0.8558269 0.5374938 
-0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 -0.66156787 1.1483487 
1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 1.1558464 0.6581379 
0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 0.6637824 -1.150078 
-1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 -1.1479872 -0.6606131 
-0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 -0.537864 -0.85665554 
0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 0.03982024 -1.0130539 
0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 0.541088 0.8590652 
-0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 -0.033068158 1.0088484 


==> figures/level/ws_fine/17.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 -0.21025987 0.3794678 
0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 0.38667667 0.20610192 
0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 0.21615867 -0.3863264 
-0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 -0.38348737 -0.21880819 
-1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 -1.0125827 -0.028081642 
0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 0.85913056 -0.5610983 
1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 1.0145855 0.011862595 
-0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 -0.84768003 0.54103863 
-0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 -0.6461617 1.1514198 
1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 1.156501 0.6358194 
0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 0.648619 -1.1589638 
-1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 -1.1515232 -0.64779526 
-0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 -0.5508302 -0.855763 
0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 0.024578005 -1.0243638 
0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 0.54826754 0.8450804 
-0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 -0.020591933 1.0067656 


==> figures/level/ws_fine/18.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 -0.2162447 0.37648 
0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 0.3794337 0.22024971 
0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 0.21726498 -0.38467613 
-0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 -0.38218454 -0.21874228 
-1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 -1.0133023 -0.037783172 
0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 0.8536754 -0.54267806 
1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 1.0113337 0.031191465 
-0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 -0.85230637 0.5391559 
-0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 -0.6573376 1.1440187 
1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 1.1440041 0.65814227 
0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 0.6611412 -1.150828 
-1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 -1.14764 -0.6586797 
-0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 -0.5424893 -0.86163753 
0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 0.03487439 -1.0180236 
0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 0.53752846 0.8624779 
-0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 -0.03533506 1.0168574 


==> figures/level/ws_fine/19.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 -0.21229623 0.38268274 
0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 0.38073003 0.22147636 
0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 0.2226397 -0.38043702 
-0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 -0.37779298 -0.21391472 
-1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 -1.0109811 -0.033104904 
0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 0.85290164 -0.5415219 
1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 1.0147444 0.028397322 
-0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 -0.8516042 0.5426034 
-0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 -0.65879905 1.1513904 
1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 1.1487672 0.65928006 
0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 0.6593268 -1.1514134 
-1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 -1.1446081 -0.6535792 
-0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 -0.53792036 -0.85362697 
0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 0.0386526 -1.018431 
0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 0.5403178 0.8593953 
-0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 -0.03203619 1.0186325 


==> figures/level/ws_fine/2.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 -0.20249175 0.37528217 
0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 0.36666214 0.21476935 
0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 0.21561258 -0.36314458 
-0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 -0.36384335 -0.20832716 
-0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 -0.9922891 -0.034230527 
0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 0.854212 -0.5285781 
1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 1.0023247 0.0447137 
-0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 -0.8429411 0.5370739 
-0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 -0.6693716 1.1731646 
1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 1.1701441 0.6720183 
0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 0.6841676 -1.162864 
-1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 -1.1649109 -0.66592306 
-0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 -0.5347968 -0.84265697 
0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 0.048527274 -0.99492383 
0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 0.5387578 0.8507044 
-0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 -0.03428808 1.0067011 


==> figures/level/ws_fine/20.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 -0.22797923 0.37624574 
0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 0.37187284 0.23049724 
0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 0.21728158 -0.37289017 
-0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 -0.37868 -0.22939079 
-1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 -1.022414 -0.056186065 
0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 0.86816096 -0.52483624 
1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 1.014556 0.048439194 
-0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 -0.86881626 0.52353805 
-0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 -0.6827998 1.1335974 
1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 1.1298568 0.6721226 
0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 0.6798144 -1.1340227 
-1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 -1.1377218 -0.67580813 
-0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 -0.5263061 -0.867153 
0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 0.045082565 -1.016088 
0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 0.51836765 0.86969817 
-0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 -0.057816993 1.0118359 


==> figures/level/ws_fine/21.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 -0.2222989 0.37798384 
0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 0.3819096 0.22243103 
0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 0.22146717 -0.38137585 
-0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 -0.38081673 -0.22415987 
-1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 -1.0174563 -0.040570352 
0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 0.8612643 -0.5373862 
1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 1.009273 0.038269572 
-0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 -0.86737037 0.533897 
-0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 -0.66658115 1.1361884 
1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 1.1356956 0.6630749 
0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 0.66642207 -1.1349126 
-1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 -1.137179 -0.67046624 
-0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 -0.5377551 -0.86901444 
0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 0.04319861 -1.0205785 
0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 0.53432685 0.869204 
-0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 -0.043498985 1.0136173 


==> figures/level/ws_fine/22.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 -0.23102416 0.38156798 
0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 0.37873235 0.22384009 
0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 0.21489729 -0.3833611 
-0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 -0.38315895 -0.22357145 
-1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 -1.0245941 -0.03410488 
0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 0.85545415 -0.53511393 
1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 1.0083643 0.042324543 
-0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 -0.8720731 0.53988665 
-0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 -0.66534543 1.1353037 
1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 1.1295838 0.66413295 
0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 0.6520956 -1.1385278 
-1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 -1.1520661 -0.66172945 
-0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 -0.54877466 -0.86563957 
0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 0.028919162 -1.0151211 
0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 0.5272792 0.86306447 
-0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 -0.041350164 1.0179458 


==> figures/level/ws_fine/23.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 -0.22174071 0.38053274 
0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 0.3827319 0.21825267 
0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 0.22566396 -0.38583064 
-0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 -0.38331255 -0.22686277 
-1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 -1.0132017 -0.038871355 
0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 0.86274254 -0.5386328 
1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 1.016096 0.035796907 
-0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 -0.869751 0.53542274 
-0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 -0.66379863 1.138625 
1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 1.1428776 0.6605246 
0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 0.6564826 -1.1375154 
-1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 -1.1355089 -0.6663283 
-0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 -0.53665763 -0.86092633 
0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 0.033912428 -1.0214206 
0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 0.536169 0.8618718 
-0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 -0.037901163 1.015422 


==> figures/level/ws_fine/24.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 -0.22603774 0.3844172 
0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 0.38235483 0.22367963 
0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 0.21743895 -0.38176468 
-0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 -0.3899593 -0.22360286 
-1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 -1.0290737 -0.03926081 
0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 0.862035 -0.532555 
1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 1.0140355 0.037028782 
-0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 -0.8667712 0.5326223 
-0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 -0.66221803 1.1343738 
1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 1.1334369 0.6623453 
0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 0.6555867 -1.135494 
-1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 -1.1360184 -0.6580956 
-0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 -0.53846115 -0.8629638 
0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 0.03145481 -1.0199009 
0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 0.53234684 0.8713997 
-0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 -0.041369077 1.0228288 


==> figures/level/ws_fine/25.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 -0.22383805 0.38646632 
0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 0.3955588 0.225565 
0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 0.2326842 -0.37702703 
-0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 -0.37451738 -0.22967285 
-1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 -1.012782 -0.0463608 
0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 0.8761671 -0.5289603 
1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 1.0290127 0.050060537 
-0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 -0.8598354 0.5266492 
-0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 -0.6643224 1.125155 
1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 1.1386331 0.66860896 
0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 0.6799362 -1.1236053 
-1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 -1.124721 -0.6657812 
-0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 -0.5263006 -0.8725392 
0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 0.049499083 -1.0206428 
0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 0.5372997 0.87266695 
-0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 -0.039148595 1.0160517 


==> figures/level/ws_fine/26.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 -0.23174267 0.3830492 
0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 0.38400313 0.23341256 
0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 0.22914332 -0.38618752 
-0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 -0.38374192 -0.22926818 
-1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 -1.0197312 -0.051660325 
0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 0.87224007 -0.51679283 
1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 1.0172585 0.06213104 
-0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 -0.8804632 0.52906543 
-0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 -0.67735136 1.1265845 
1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 1.1202713 0.68013966 
0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 0.6752366 -1.1169009 
-1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 -1.1199486 -0.6785346 
-0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 -0.5267814 -0.8770624 
0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 0.05845587 -1.0196191 
0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 0.5191431 0.8788338 
-0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 -0.05316415 1.0167581 


==> figures/level/ws_fine/27.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 -0.22456945 0.38799402 
0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 0.38741258 0.22460775 
0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 0.22965239 -0.38973525 
-0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 -0.37727797 -0.22842728 
-1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 -1.0175658 -0.045571614 
0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 0.8788514 -0.52756983 
1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 1.02578 0.04250114 
-0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 -0.86855006 0.5316422 
-0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 -0.6632419 1.1252812 
1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 1.1354412 0.6639898 
0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 0.6661179 -1.1240544 
-1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 -1.1241446 -0.66138947 
-0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 -0.53276616 -0.8703766 
0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 0.041987155 -1.0266448 
0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 0.5325416 0.86671627 
-0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 -0.04087256 1.0206997 


==> figures/level/ws_fine/28.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 
0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 
0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 
-0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 
-1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 
0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 
1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 
-0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 
-0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 
1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 
0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 
-1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 
-0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 
0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 
0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 
-0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 


==> figures/level/ws_fine/29.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 -0.22685169 0.37705603 
0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 0.38521114 0.22624007 
0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 0.23134169 -0.3911754 
-0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 -0.3848123 -0.23547621 
-1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 -1.0234127 -0.056501962 
0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 0.8716395 -0.53515273 
1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 1.0187095 0.035401918 
-0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 -0.88121444 0.5181818 
-0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 -0.66806304 1.1157845 
1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 1.1235635 0.6584712 
0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 0.6655156 -1.1223015 
-1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 -1.1198514 -0.6702356 
-0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 -0.53444934 -0.8847356 
0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 0.04432426 -1.0319538 
0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 0.53469163 0.87563217 
-0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 -0.047248926 1.0162581 


==> figures/level/ws_fine/3.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 -0.21561229 0.3655811 
0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 0.36755544 0.21707022 
0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 0.21408927 -0.36122277 
-0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 -0.3667906 -0.21384883 
-1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 -1.004736 -0.046321284 
0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 0.8492718 -0.52344126 
0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 0.99950445 0.05186563 
-0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 -0.8519277 0.5282762 
-0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 -0.6847671 1.1651486 
1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 1.1582488 0.6901922 
0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 0.68522775 -1.1521251 
-1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 -1.1583626 -0.68392175 
-0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 -0.52267665 -0.85101 
0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 0.051035076 -0.99653834 
0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 0.5277897 0.85507005 
-0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 -0.05086426 1.0056607 


==> figures/level/ws_fine/30.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 -0.23779948 0.38096955 
0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 0.37608203 0.23647594 
0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 0.22755395 -0.39055774 
-0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 -0.38913408 -0.23582163 
-1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 -1.0292461 -0.056870803 
0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 0.8704935 -0.5288286 
1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 1.0168864 0.04819155 
-0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 -0.882638 0.5224138 
-0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 -0.6782832 1.1160465 
1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 1.1127145 0.66810274 
0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 0.66810876 -1.1204801 
-1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 -1.1185896 -0.67408603 
-0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 -0.52630615 -0.87393606 
0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 0.04370873 -1.0281962 
0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 0.52124256 0.87984765 
-0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 -0.05341514 1.0271875 


==> figures/level/ws_fine/31.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 -0.23226133 0.3912003 
0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 0.39478087 0.228828 
0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 0.23756704 -0.3913886 
-0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 -0.38263506 -0.23411788 
-1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 -1.0137057 -0.043466948 
0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 0.8803695 -0.5300754 
1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 1.0185428 0.04831687 
-0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 -0.875767 0.5266778 
-0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 -0.66473013 1.1160938 
1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 1.1210084 0.66600215 
0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 0.6702456 -1.1192638 
-1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 -1.1147484 -0.6669366 
-0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 -0.52546585 -0.87973607 
0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 0.0524302 -1.0262643 
0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 0.52842647 0.8843893 
-0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 -0.04515904 1.0284374 


==> figures/level/ws_fine/32.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 -0.2302096 0.39901635 
0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 0.39553663 0.23328796 
0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 0.23114543 -0.3837214 
-0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 -0.39500263 -0.22596538 
-1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 -1.0227095 -0.033932175 
0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 0.8699338 -0.52490354 
1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 1.0315619 0.047604103 
-0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 -0.8778566 0.53974086 
-0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 -0.6568742 1.1236689 
1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 1.1225293 0.66374135 
0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 0.6601336 -1.1111474 
-1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 -1.1155326 -0.6561572 
-0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 -0.5326963 -0.86983305 
0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 0.039433394 -1.0247852 
0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 0.53382665 0.87938625 
-0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 -0.038337626 1.0341327 


==> figures/level/ws_fine/33.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 -0.24290349 0.39840466 
0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 0.3938701 0.25189435 
0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 0.24465333 -0.3757908 
-0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 -0.3801119 -0.23612511 
-1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 -1.0137668 -0.06759187 
0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 0.8911228 -0.49733716 
1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 1.0227396 0.08131621 
-0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 -0.8890695 0.51385796 
-0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 -0.6924396 1.1028477 
1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 1.1053364 0.70029885 
0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 0.69710124 -1.0917467 
-1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 -1.0956775 -0.68161446 
-0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 -0.5037431 -0.8803507 
0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 0.07342216 -1.0174587 
0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 0.51483864 0.90477747 
-0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 -0.06481764 1.0360337 


==> figures/level/ws_fine/34.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 -0.2323481 0.38513967 
0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 0.3902466 0.23334715 
0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 0.2285516 -0.3904598 
-0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 -0.39582768 -0.23640266 
-1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 -1.0300124 -0.04540942 
0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 0.8807699 -0.53072643 
1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 1.0199244 0.038792472 
-0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 -0.8777227 0.5290465 
-0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 -0.6669391 1.1124555 
1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 1.1165559 0.65426034 
0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 0.66549206 -1.1163646 
-1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 -1.1195194 -0.66364115 
-0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 -0.52862424 -0.8795085 
0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 0.04318741 -1.0319297 
0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 0.5298959 0.87807655 
-0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 -0.04327949 1.023626 


==> figures/level/ws_fine/35.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 -0.2288438 0.39533547 
0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 0.39903495 0.24406895 
0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 0.24313553 -0.38710076 
-0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 -0.38090172 -0.23451023 
-1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 -1.022692 -0.049419675 
0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 0.8814502 -0.52032745 
1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 1.0233232 0.062456653 
-0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 -0.88117355 0.5273225 
-0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 -0.66849345 1.1116382 
1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 1.1191628 0.67833376 
0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 0.6728576 -1.1086478 
-1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 -1.1024723 -0.6678677 
-0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 -0.51535594 -0.876598 
0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 0.056184582 -1.027261 
0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 0.52853847 0.88808155 
-0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 -0.04439465 1.029938 


==> figures/level/ws_fine/36.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 -0.24716562 0.39187133 
0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 0.38266614 0.24393779 
0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 0.24206325 -0.39303172 
-0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 -0.39547017 -0.23771036 
-1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 -1.0227282 -0.06918791 
0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 0.87659717 -0.51306146 
1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 1.0218307 0.060404845 
-0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 -0.9025367 0.5111033 
-0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 -0.6900556 1.1020827 
1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 1.0890328 0.68119305 
0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 0.67921656 -1.102816 
-1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 -1.1082454 -0.6909547 
-0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 -0.5161367 -0.88419974 
0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 0.061015222 -1.0332248 
0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 0.5042656 0.8917796 
-0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 -0.06933062 1.0245231 


==> figures/level/ws_fine/37.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 -0.23306394 0.40124986 
0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 0.3915608 0.23637171 
0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 0.225165 -0.39864445 
-0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 -0.40496767 -0.22168563 
-1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 -1.0246977 -0.019812973 
0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 0.8651746 -0.5469488 
1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 1.0258901 0.023725592 
-0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 -0.87363404 0.5483918 
-0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 -0.64948636 1.1329349 
1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 1.1194248 0.6341415 
0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 0.6331028 -1.1287999 
-1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 -1.1319977 -0.6347446 
-0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 -0.5495249 -0.8601992 
0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 0.016132314 -1.0258316 
0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 0.545736 0.87488323 
-0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 -0.033972684 1.0289814 


==> figures/level/ws_fine/38.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 -0.24846445 0.39259648 
0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 0.39265022 0.24896534 
0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 0.2398665 -0.3946689 
-0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 -0.39537227 -0.24118158 
-1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 -1.0273623 -0.062209073 
0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 0.88837564 -0.5114619 
1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 1.0234371 0.06355385 
-0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 -0.8937263 0.5160173 
-0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 -0.6886002 1.0958612 
1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 1.0931373 0.6818012 
0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 0.6766849 -1.0965419 
-1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 -1.0965222 -0.68642837 
-0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 -0.51406235 -0.8883926 
0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 0.060143158 -1.0280774 
0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 0.50516194 0.89632237 
-0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 -0.067206845 1.0332766 


==> figures/level/ws_fine/39.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 -0.23091203 0.40303823 
0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 0.40204257 0.22967483 
0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 0.22944416 -0.40185195 
-0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 -0.40640795 -0.23189181 
-1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 -1.0370059 -0.026786193 
0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 0.8778489 -0.5431268 
1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 1.0329529 0.023915516 
-0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 -0.8749709 0.54872364 
-0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 -0.63594353 1.1207656 
1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 1.1214184 0.63589483 
0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 0.6381287 -1.1201824 
-1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 -1.1187203 -0.63817203 
-0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 -0.5457237 -0.8752774 
0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 0.025847282 -1.0224556 
0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 0.54845226 0.87328994 
-0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 -0.018509077 1.0216448 


==> figures/level/ws_fine/4.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 -0.21276067 0.36489153 
0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 0.37330225 0.2133141 
0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 0.216082 -0.36821204 
-0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 -0.36167687 -0.21223362 
-0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 -0.9972492 -0.043624174 
0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 0.85346204 -0.526035 
1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 1.006592 0.04929938 
-0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 -0.84464586 0.5295046 
-0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 -0.672185 1.1554713 
1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 1.1704879 0.6781889 
0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 0.6825157 -1.1606506 
-1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 -1.1573244 -0.68505377 
-0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 -0.5328874 -0.8501701 
0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 0.04658626 -1.0021213 
0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 0.5347194 0.85233283 
-0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 -0.03961256 1.0009596 


==> figures/level/ws_fine/40.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 -0.2363424 0.4007328 
0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 0.40365726 0.24127989 
0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 0.24281713 -0.39782986 
-0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 -0.39869225 -0.24261916 
-1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 -1.0255847 -0.04466923 
0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 0.882629 -0.52521014 
1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 1.0306562 0.04901159 
-0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 -0.88730216 0.5292532 
-0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 -0.6598008 1.1028402 
1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 1.1122785 0.6619456 
0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 0.6679305 -1.1034255 
-1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 -1.1019047 -0.65778935 
-0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 -0.52553654 -0.88526434 
0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 0.049455635 -1.0305904 
0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 0.52724916 0.88511896 
-0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 -0.044977576 1.0301453 


==> figures/level/ws_fine/41.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 -0.24153982 0.41209316 
0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 0.3930762 0.23844074 
0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 0.23188107 -0.39832768 
-0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 -0.4017686 -0.2282653 
-1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 -1.0347757 -0.03911785 
0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 0.8764382 -0.535958 
1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 1.0266004 0.04025347 
-0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 -0.88790584 0.5375394 
-0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 -0.6616436 1.1150564 
1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 1.0999198 0.65547425 
0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 0.646974 -1.1109718 
-1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 -1.1127354 -0.6494122 
-0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 -0.53469884 -0.8664674 
0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 0.031800017 -1.0256689 
0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 0.52874637 0.8895701 
-0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 -0.043010082 1.0383644 


==> figures/level/ws_fine/42.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 -0.24214543 0.40348095 
0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 0.40070075 0.23892543 
0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 0.2346754 -0.39961082 
-0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 -0.40843636 -0.23709975 
-1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 -1.0301274 -0.037063736 
0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 0.8809425 -0.52300274 
1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 1.0233089 0.0463266 
-0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 -0.88700545 0.5277979 
-0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 -0.6610915 1.1026381 
1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 1.1012518 0.6540866 
0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 0.6587411 -1.1088356 
-1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 -1.1177881 -0.65789753 
-0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 -0.535607 -0.88723457 
0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 0.043376505 -1.025617 
0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 0.5271384 0.87963384 
-0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 -0.048804104 1.0369774 


==> figures/level/ws_fine/43.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 -0.2187783 0.41227975 
0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 0.4280511 0.22548254 
0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 0.24302107 -0.41250226 
-0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 -0.40278885 -0.22749066 
-1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 -1.016474 -0.017944101 
0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 0.8778454 -0.5554669 
1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 1.0442964 0.016154777 
-0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 -0.8586177 0.5562969 
-0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 -0.6118139 1.1212583 
1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 1.1353508 0.62126774 
0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 0.63376456 -1.1238459 
-1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 -1.1114604 -0.6301681 
-0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 -0.54629874 -0.8741709 
0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 0.022245845 -1.0371422 
0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 0.57183725 0.87146825 
0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 0.00090954936 1.0128038 


==> figures/level/ws_fine/44.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 -0.2479108 0.4048357 
0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 0.41014197 0.238664 
0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 0.24445167 -0.4041954 
-0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 -0.4036558 -0.24823508 
-1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 -1.0298905 -0.060076863 
0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 0.88683635 -0.5215476 
1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 1.0330708 0.04787886 
-0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 -0.89407194 0.5171321 
-0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 -0.6737932 1.0924374 
1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 1.0968215 0.66606534 
0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 0.668589 -1.0956237 
-1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 -1.088271 -0.6715772 
-0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 -0.5154857 -0.8933664 
0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 0.056788497 -1.0334383 
0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 0.52365845 0.8936295 
-0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 -0.06113965 1.0267819 


==> figures/level/ws_fine/45.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 -0.2510365 0.39623398 
0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 0.40488824 0.24790682 
0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 0.25223425 -0.40677232 
-0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 -0.41174033 -0.24229665 
-1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 -1.0245818 -0.061752424 
0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 0.89956456 -0.52131635 
1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 1.0282053 0.05794993 
-0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 -0.8927882 0.5171004 
-0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 -0.6727361 1.0897919 
1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 1.0874373 0.667375 
0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 0.671041 -1.0959048 
-1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 -1.092291 -0.6752442 
-0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 -0.52053523 -0.894231 
0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 0.059906293 -1.0335406 
0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 0.51439553 0.8896377 
-0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 -0.058468804 1.0331036 


==> figures/level/ws_fine/46.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 -0.2187192 0.41217044 
0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 0.41603348 0.21251702 
0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 0.21645892 -0.41844225 
-0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 -0.41904202 -0.21714279 
-1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 -1.0366753 0.007878394 
0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 0.8522966 -0.5719522 
1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 1.0320498 -0.013373392 
-0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 -0.86565346 0.57386065 
-0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 -0.60007536 1.1320101 
1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 1.1275853 0.5932013 
0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 0.58629376 -1.1263634 
-1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 -1.1370429 -0.5971028 
-0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 -0.5761128 -0.8652196 
-0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 -0.016421909 -1.0463406 
0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 0.576175 0.8552423 
0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 0.0065174154 1.0398481 


==> figures/level/ws_fine/47.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 -0.26594517 0.40862364 
0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 0.39508677 0.26280704 
0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 0.251383 -0.405817 
-0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 -0.4073678 -0.2585843 
-1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 -1.036192 -0.07595065 
0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 0.8962914 -0.50074863 
1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 1.0071905 0.084740736 
-0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 -0.9056324 0.5068877 
-0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 -0.6975349 1.0803142 
1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 1.0669914 0.69311523 
0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 0.6856381 -1.0704752 
-1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 -1.078716 -0.6873327 
-0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 -0.5021521 -0.90176713 
0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 0.07808283 -1.0315338 
0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 0.49695712 0.9133091 
-0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 -0.08657758 1.0466595 


==> figures/level/ws_fine/48.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 -0.23299745 0.4110316 
0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 0.42143777 0.24463369 
0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 0.25264013 -0.42015177 
-0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 -0.40548024 -0.24678513 
-1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 -1.0243028 -0.04702884 
0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 0.88833314 -0.53258425 
1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 1.0369755 0.037085053 
-0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 -0.88472044 0.5234809 
-0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 -0.6473569 1.082411 
1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 1.0977453 0.64987695 
0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 0.65730447 -1.1009753 
-1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 -1.0882039 -0.65028596 
-0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 -0.53014606 -0.90750206 
0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 0.05051449 -1.0452564 
0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 0.5379117 0.89680177 
-0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 -0.04212008 1.0254567 


==> figures/level/ws_fine/49.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 -0.22215569 0.42582244 
0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 0.4236108 0.23291211 
0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 0.22600552 -0.42257774 
-0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 -0.43443894 -0.23329224 
-1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 -1.042562 -0.0037179068 
0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 0.85789984 -0.5617002 
1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 1.0345914 -0.00026716196 
-0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 -0.86369985 0.5654842 
-0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 -0.59941196 1.1209557 
1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 1.1182927 0.60741043 
0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 0.6039268 -1.1228462 
-1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 -1.1226932 -0.6087455 
-0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 -0.5634773 -0.8693939 
-0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 -0.00205445 -1.0428755 
0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 0.5634056 0.864615 
0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 0.0038332988 1.0346059 


==> figures/level/ws_fine/5.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 -0.21147247 0.36900264 
0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 0.3673748 0.21461692 
0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 0.20719956 -0.3738394 
-0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 -0.36632207 -0.21330012 
-1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 -1.0053151 -0.04081544 
0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 0.8391587 -0.5409714 
1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 1.0001161 0.03518205 
-0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 -0.85025877 0.5315728 
-0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 -0.6686274 1.1660143 
1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 1.1609248 0.6715728 
0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 0.67182523 -1.1650143 
-1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 -1.1641399 -0.67074436 
-0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 -0.53841674 -0.8472295 
0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 0.031511106 -1.0076954 
0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 0.5378077 0.84391725 
-0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 -0.037573863 1.0067068 


==> figures/level/ws_fine/50.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 -0.26758903 0.4157556 
0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 0.39774472 0.2588794 
0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 0.25464785 -0.40989834 
-0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 -0.40775442 -0.25680256 
-1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 -1.0428146 -0.07820201 
0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 0.89726555 -0.49680614 
1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 1.0400248 0.07663204 
-0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 -0.90831965 0.50042355 
-0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 -0.6837923 1.0690928 
1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 1.0635446 0.68464005 
0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 0.67544407 -1.0635335 
-1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 -1.0867344 -0.68058085 
-0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 -0.5121429 -0.90476984 
0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 0.0719549 -1.0322136 
0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 0.49777576 0.9105559 
-0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 -0.08628588 1.0387498 


==> figures/level/ws_fine/51.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 -0.23047395 0.4270975 
0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 0.42455876 0.23173483 
0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 0.24652644 -0.43681285 
-0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 -0.42077604 -0.22919758 
-1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 -1.0231463 -0.013745366 
0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 0.87912023 -0.55340874 
1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 1.0415133 0.008616097 
-0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 -0.8703569 0.55290395 
-0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 -0.61560774 1.1155901 
1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 1.1124656 0.62524974 
0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 0.63232124 -1.1150757 
-1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 -1.1008291 -0.6196602 
-0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 -0.5501172 -0.8730208 
0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 0.022409538 -1.0461154 
0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 0.56173205 0.87319267 
-0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 -0.010864284 1.0229051 


==> figures/level/ws_fine/52.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 -0.25406775 0.41297734 
0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 0.41407168 0.2438363 
0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 0.24347578 -0.4171089 
-0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 -0.42190495 -0.25260425 
-1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 -1.0267017 -0.05205799 
0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 0.889545 -0.5265718 
1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 1.0250851 0.03642289 
-0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 -0.897787 0.5221829 
-0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 -0.65519875 1.1015774 
1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 1.0823902 0.6479087 
0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 0.64236474 -1.0875937 
-1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 -1.0908122 -0.6531879 
-0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 -0.53396064 -0.91011304 
0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 0.04388545 -1.0431669 
0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 0.52598834 0.8950171 
-0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 -0.050083045 1.0357579 


==> figures/level/ws_fine/53.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 -0.24563831 0.42476442 
0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 0.43283728 0.2667049 
0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 0.2747759 -0.40519494 
-0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 -0.3972089 -0.2552511 
-1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 -1.016442 -0.06616913 
0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 0.9182527 -0.50087017 
1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 1.0516393 0.07260211 
-0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 -0.88676655 0.5042132 
-0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 -0.66589534 1.0730913 
1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 1.0838528 0.6807383 
0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 0.69428587 -1.0615803 
-1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 -1.0611947 -0.6713569 
-0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 -0.4884012 -0.8976457 
0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 0.087522775 -1.0321048 
0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 0.52470034 0.9125666 
-0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 -0.061696827 1.0520115 


==> figures/level/ws_fine/54.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 -0.2609369 0.42246383 
0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 0.4193331 0.24967386 
0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 0.24743389 -0.42107737 
-0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 -0.4272831 -0.25118986 
-1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 -1.055123 -0.03267128 
0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 0.87935525 -0.5318096 
1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 1.0282376 0.039149348 
-0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 -0.89525217 0.5412316 
-0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 -0.6479152 1.0938579 
1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 1.0773094 0.6542964 
0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 0.63507915 -1.0894884 
-1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 -1.0923362 -0.63915896 
-0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 -0.5382758 -0.8832541 
0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 0.0310156 -1.035464 
0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 0.52682114 0.89300257 
-0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 -0.048929103 1.0440036 


==> figures/level/ws_fine/55.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 -0.24570344 0.43613976 
0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 0.4227904 0.24884172 
0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 0.24868162 -0.42775324 
-0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 -0.43252808 -0.2463358 
-1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 -1.0389913 -0.03331051 
0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 0.8841351 -0.53551185 
1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 1.045086 0.028823284 
-0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 -0.89001817 0.53814465 
-0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 -0.636051 1.0885227 
1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 1.0937611 0.63327855 
0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 0.63402814 -1.0884408 
-1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 -1.084948 -0.6398281 
-0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 -0.5430035 -0.90370375 
0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 0.03455177 -1.0439627 
0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 0.5400273 0.8815223 
-0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 -0.028401237 1.0296718 


==> figures/level/ws_fine/56.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 -0.28062335 0.4209104 
0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 0.40951708 0.25746405 
0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 0.2653915 -0.4349549 
-0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 -0.4286055 -0.2766736 
-1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 -1.050894 -0.08300374 
0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 0.91234624 -0.5123793 
1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 1.0279644 0.06894038 
-0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 -0.9279494 0.49291226 
-0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 -0.69164926 1.0503813 
1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 1.0532324 0.6723386 
0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 0.66499823 -1.0679302 
-1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 -1.0637329 -0.687129 
-0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 -0.51126796 -0.9171364 
0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 0.06663541 -1.0409353 
0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 0.48786354 0.8955074 
-0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 -0.08490734 1.0254111 


==> figures/level/ws_fine/57.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 
0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 
0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 
-0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 
-1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 
0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 
1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 
-0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 
-0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 
1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 
0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 
-1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 
-0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 
0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 
0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 
-0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 


==> figures/level/ws_fine/58.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 -0.23468976 0.42289984 
0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 0.45287573 0.24522117 
0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 0.26859626 -0.4528807 
-0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 -0.4250504 -0.2687739 
-1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 -1.0288173 -0.036260884 
0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 0.8983815 -0.55162424 
1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 1.0462378 0.022183796 
-0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 -0.87039685 0.53438926 
-0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 -0.626538 1.0743592 
1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 1.0941336 0.6213479 
0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 0.642414 -1.0907291 
-1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 -1.0795159 -0.63858634 
-0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 -0.53233576 -0.8940513 
0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 0.04022195 -1.0629503 
0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 0.5548879 0.88162225 
-0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 -0.016319761 1.0276767 


==> figures/level/ws_fine/59.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 -0.2431263 0.432353 
0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 0.44925165 0.24589096 
0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 0.26845804 -0.45325115 
-0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 -0.43529186 -0.27060267 
-1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 -1.0271765 -0.046284012 
0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 0.8952023 -0.55957013 
1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 1.0461795 0.011572408 
-0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 -0.8925979 0.5280397 
-0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 -0.62007725 1.0703647 
1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 1.0954517 0.62312543 
0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 0.62566817 -1.0939082 
-1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 -1.0770617 -0.64750385 
-0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 -0.53177476 -0.8923227 
0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 0.032593682 -1.0502473 
0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 0.5530426 0.87728274 
-0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 -0.015296585 1.0319016 


==> figures/level/ws_fine/6.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 -0.21706793 0.36503333 
0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 0.36825475 0.21881127 
0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 0.21268357 -0.3709743 
-0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 -0.36723587 -0.21965453 
-1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 -1.004209 -0.05366287 
0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 0.85525805 -0.5259979 
1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 1.0049686 0.051283658 
-0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 -0.8490317 0.5263022 
-0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 -0.6851554 1.1562588 
1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 1.1553277 0.6836096 
0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 0.69043416 -1.147878 
-1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 -1.1519352 -0.6862966 
-0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 -0.52738017 -0.8562044 
0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 0.05106108 -1.0030456 
0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 0.5258635 0.856432 
-0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 -0.05121028 1.0034777 


==> figures/level/ws_fine/60.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 -0.25118616 0.44273114 
0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 0.43839446 0.24778163 
0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 0.24304551 -0.43566743 
-0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 -0.4537291 -0.24256226 
-1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 -1.0450586 -0.017083522 
0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 0.88306785 -0.54510397 
1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 1.0437335 0.019310098 
-0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 -0.8903666 0.5456116 
-0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 -0.610113 1.0980507 
1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 1.0894418 0.6220116 
0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 0.616635 -1.0880965 
-1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 -1.0919216 -0.620053 
-0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 -0.5527898 -0.8776539 
0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 0.019248871 -1.0344925 
0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 0.5556327 0.8831531 
-0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 -0.018426716 1.0469153 


==> figures/level/ws_fine/61.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 -0.24345657 0.43662468 
0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 0.45769218 0.25751114 
0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 0.26822367 -0.43951595 
-0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 -0.4361671 -0.25714052 
-1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 -1.0156192 -0.03135548 
0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 0.9040702 -0.54634833 
1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 1.0561268 0.026392402 
-0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 -0.8877244 0.5337794 
-0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 -0.6223118 1.0772426 
1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 1.097015 0.6271035 
0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 0.64700484 -1.0881793 
-1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 -1.0626378 -0.6279051 
-0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 -0.5224964 -0.895588 
0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 0.05006558 -1.0477723 
0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 0.5535948 0.88092446 
-0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 -0.027744995 1.042169 


==> figures/level/ws_fine/62.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 -0.26661488 0.45228776 
0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 0.45075253 0.2601245 
0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 0.27403644 -0.43955004 
-0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 -0.43630207 -0.2584312 
-1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 -1.0510192 -0.0412815 
0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 0.8912116 -0.53099024 
1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 1.0299395 0.043003693 
-0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 -0.903887 0.5289354 
-0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 -0.6434274 1.063133 
1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 1.068033 0.64645046 
0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 0.65607333 -1.0861328 
-1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 -1.0597348 -0.65895414 
-0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 -0.5240131 -0.90118265 
0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 0.052548874 -1.0502837 
0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 0.51912683 0.88927484 
-0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 -0.053058784 1.029654 


==> figures/level/ws_fine/63.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 -0.22316298 0.47136584 
0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 0.47712955 0.22084795 
0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 0.22796397 -0.47078675 
-0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 -0.46018782 -0.23225091 
-1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 -1.0326104 0.046112258 
0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 0.8549693 -0.6178751 
1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 1.0329795 -0.053913895 
-0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 -0.8398076 0.60359824 
-0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 -0.54068416 1.1236361 
1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 1.11823 0.5351943 
0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 0.5513853 -1.123819 
-1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 -1.1144973 -0.550478 
-0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 -0.60228926 -0.84242654 
-0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 -0.048574902 -1.0444449 
0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 0.6133624 0.8551984 
0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 0.052084792 1.0543755 


==> figures/level/ws_fine/64.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 -0.26916036 0.44050705 
0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 0.4475241 0.27541867 
0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 0.2863285 -0.42956817 
-0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 -0.43909696 -0.27783254 
-1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 -1.0458094 -0.08041829 
0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 0.9235585 -0.5064446 
1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 1.049665 0.073681414 
-0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 -0.9066659 0.4937399 
-0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 -0.6692032 1.0519835 
1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 1.0494195 0.6772208 
0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 0.68695295 -1.056269 
-1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 -1.0385448 -0.67911327 
-0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 -0.4928114 -0.9029427 
0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 0.084747806 -1.0453843 
0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 0.50161946 0.90493023 
-0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 -0.06797711 1.0310541 


==> figures/level/ws_fine/65.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 -0.2842407 0.455514 
0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 0.4442298 0.2715335 
0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 0.26476657 -0.44150436 
-0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 -0.45015055 -0.26733178 
-1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 -1.0483521 -0.050764274 
0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 0.90663946 -0.51450783 
1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 1.0373224 0.060242426 
-0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 -0.9089445 0.51384956 
-0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 -0.66437304 1.0624013 
1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 1.0577618 0.65579367 
0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 0.64604765 -1.0594144 
-1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 -1.0591602 -0.64981866 
-0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 -0.51825154 -0.9052014 
0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 0.052195247 -1.0342538 
0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 0.5157631 0.9092433 
-0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 -0.06256833 1.0408787 


==> figures/level/ws_fine/66.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 -0.2531373 0.4546044 
0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 0.45875606 0.26317883 
0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 0.27421013 -0.46708843 
-0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 -0.45510003 -0.2709741 
-1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 -1.0131968 -0.040526543 
0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 0.8835985 -0.54419833 
1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 1.0521845 0.02079546 
-0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 -0.880115 0.53338665 
-0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 -0.62206316 1.0716094 
1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 1.0819659 0.61408526 
0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 0.62202436 -1.0919774 
-1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 -1.0782396 -0.62698936 
-0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 -0.5503075 -0.90210384 
0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 0.024015456 -1.0555358 
0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 0.5429873 0.8791388 
-0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 -0.021162642 1.0422363 


==> figures/level/ws_fine/67.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 -0.29034293 0.44495404 
0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 0.4605846 0.26925382 
0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 0.2836846 -0.45518556 
-0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 -0.45253915 -0.29627752 
-1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 -1.0628123 -0.07626828 
0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 0.92105025 -0.5146884 
1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 1.0583022 0.059952054 
-0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 -0.8970124 0.49144402 
-0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 -0.6557627 1.0321212 
1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 1.0629101 0.6608684 
0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 0.6686393 -1.0379852 
-1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 -1.0371226 -0.6690361 
-0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 -0.49636304 -0.9217455 
0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 0.07822951 -1.0394223 
0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 0.51412886 0.90662915 
-0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 -0.05784882 1.0260397 


==> figures/level/ws_fine/68.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 -0.2501476 0.47670946 
0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 0.4878306 0.2593502 
0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 0.2664663 -0.4750739 
-0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 -0.47643754 -0.25963664 
-1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 -1.0286555 -0.0034428972 
0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 0.8742725 -0.56419253 
1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 1.0514991 -0.0006519904 
-0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 -0.86752 0.5697537 
-0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 -0.58462286 1.0931798 
1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 1.0977668 0.598984 
0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 0.5990758 -1.0834823 
-1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 -1.0721899 -0.60321635 
-0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 -0.5467637 -0.8746846 
0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 0.016915603 -1.0361977 
0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 0.5706477 0.88297164 
0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 0.006129197 1.0487342 


==> figures/level/ws_fine/69.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 -0.2847711 0.4774172 
0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 0.45219925 0.26955318 
0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 0.2682636 -0.4640727 
-0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 -0.463541 -0.27282816 
-1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 -1.0479383 -0.03303869 
0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 0.89008427 -0.53808534 
1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 1.0384268 0.031307362 
-0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 -0.8952643 0.5359744 
-0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 -0.6292207 1.0583245 
1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 1.063134 0.620799 
0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 0.61851615 -1.0642921 
-1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 -1.0606587 -0.62957907 
-0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 -0.54236364 -0.89787304 
0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 0.032514423 -1.0566843 
0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 0.5298988 0.8979277 
-0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 -0.038227387 1.0551349 


==> figures/level/ws_fine/7.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 -0.22374898 0.3698249 
0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 0.3628089 0.21604148 
0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 0.20876628 -0.36618724 
-0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 -0.36952084 -0.21820436 
-1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 -1.007419 -0.054942943 
0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 0.84699637 -0.52301913 
0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 0.99844533 0.04529852 
-0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 -0.86016566 0.5310189 
-0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 -0.68980867 1.1493399 
1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 1.1489995 0.6816935 
0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 0.6802253 -1.1537092 
-1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 -1.159956 -0.6773336 
-0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 -0.5348068 -0.8548057 
0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 0.042127274 -1.0095103 
0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 0.5286233 0.8576852 
-0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 -0.054332785 1.0039824 


==> figures/level/ws_fine/70.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 -0.25102305 0.47637096 
0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 0.5021898 0.27029824 
0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 0.29225704 -0.48747408 
-0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 -0.46335807 -0.27321303 
-1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 -1.0245141 -0.019745575 
0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 0.8957583 -0.55673236 
1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 1.0591277 0.012013179 
-0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 -0.8702713 0.55072606 
-0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 -0.5907285 1.0790143 
1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 1.0817307 0.61099005 
0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 0.60670155 -1.0739658 
-1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 -1.0683309 -0.6131989 
-0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 -0.54307956 -0.884142 
0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 0.02493853 -1.0413113 
0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 0.56067634 0.8766883 
0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 0.0036116997 1.0427978 


==> figures/level/ws_fine/71.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 -0.2984732 0.45974925 
0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 0.46645895 0.27735877 
0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 0.27570716 -0.48167628 
-0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 -0.47899815 -0.29121944 
-1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 -1.0507733 -0.05826284 
0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 0.881274 -0.526858 
1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 1.0402147 0.041933518 
-0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 -0.91367227 0.5106684 
-0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 -0.65113366 1.0396693 
1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 1.0375772 0.6418344 
0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 0.63173443 -1.0606816 
-1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 -1.0609753 -0.6518562 
-0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 -0.5421773 -0.9179163 
0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 0.03699453 -1.0374894 
0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 0.5108236 0.90470743 
-0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 -0.05347563 1.0377533 


==> figures/level/ws_fine/72.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 -0.2845808 0.48162165 
0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 0.49690846 0.289754 
0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 0.28485155 -0.46675032 
-0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 -0.47922724 -0.26616576 
-1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 -1.0249346 -0.024669247 
0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 0.89957416 -0.52562046 
1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 1.0513885 0.039204136 
-0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 -0.9007434 0.5490325 
-0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 -0.6241988 1.0738059 
1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 1.0758703 0.6276889 
0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 0.62422323 -1.0510339 
-1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 -1.0489739 -0.61700994 
-0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 -0.5387312 -0.87651753 
0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 0.04059625 -1.0378177 
0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 0.54538393 0.89616865 
-0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 -0.030939853 1.0450104 


==> figures/level/ws_fine/73.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 -0.31340054 0.4917836 
0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 0.48727065 0.3105814 
0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 0.3065316 -0.4722707 
-0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 -0.48706082 -0.2806201 
-1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 -1.0549376 -0.062185895 
0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 0.9133916 -0.5038861 
1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 1.0385666 0.07286522 
-0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 -0.905522 0.5106769 
-0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 -0.64882636 1.0360707 
1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 1.0356722 0.6650873 
0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 0.64467424 -1.0339569 
-1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 -1.0286819 -0.64842236 
-0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 -0.5082814 -0.9098452 
0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 0.056472134 -1.028362 
0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 0.5108788 0.9228267 
-0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 -0.07333383 1.0420489 


==> figures/level/ws_fine/74.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 -0.3019273 0.48613644 
0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 0.49369103 0.3113273 
0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 0.3050879 -0.47541013 
-0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 -0.4931223 -0.29125407 
-1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 -1.0478157 -0.05458266 
0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 0.9006702 -0.5080425 
1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 1.0570121 0.06579615 
-0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 -0.8983639 0.50774544 
-0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 -0.6425089 1.041027 
1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 1.0408976 0.66940403 
0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 0.6422422 -1.0347558 
-1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 -1.0242257 -0.65044886 
-0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 -0.5193905 -0.90756375 
0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 0.059750583 -1.027122 
0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 0.51741 0.91533893 
-0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 -0.06111326 1.0408472 


==> figures/level/ws_fine/75.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 -0.32640383 0.5073559 
0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 0.48316973 0.305625 
0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 0.29481855 -0.47329026 
-0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 -0.49691984 -0.3053962 
-1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 -1.0534878 -0.06761646 
0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 0.90196955 -0.48676848 
1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 1.0276275 0.07892943 
-0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 -0.9293545 0.50766534 
-0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 -0.6562964 1.0362825 
1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 1.035582 0.6682527 
0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 0.6484616 -1.0256786 
-1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 -1.0439204 -0.65244085 
-0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 -0.5081309 -0.897426 
0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 0.06547154 -1.032154 
0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 0.5029706 0.91325855 
-0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 -0.070031025 1.0357661 


==> figures/level/ws_fine/76.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 -0.2968941 0.5098156 
0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 0.5004483 0.30126554 
0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 0.3195123 -0.5091465 
-0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 -0.48553008 -0.29235452 
-1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 -1.0260442 -0.026738614 
0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 0.9080637 -0.5330763 
1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 1.042575 0.048271112 
-0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 -0.8907557 0.53684443 
-0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 -0.6267921 1.0521276 
1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 1.0489949 0.6242387 
0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 0.61887896 -1.0445004 
-1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 -1.0535343 -0.61795324 
-0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 -0.5303544 -0.8974395 
0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 0.038907137 -1.0443959 
0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 0.5343364 0.8916141 
-0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 -0.03867154 1.03846 


==> figures/level/ws_fine/77.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 -0.2643345 0.5261717 
0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 0.5168215 0.2782891 
0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 0.27575877 -0.51874375 
-0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 -0.5126802 -0.27538136 
-1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 -1.0277836 0.023751674 
0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 0.86583567 -0.5713629 
1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 1.0454767 -0.016147537 
-0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 -0.8639863 0.591677 
-0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 -0.5666871 1.0883203 
1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 1.089553 0.5617526 
0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 0.57291996 -1.0690895 
-1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 -1.0827516 -0.5462014 
-0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 -0.57857203 -0.8460448 
-0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 -0.012425032 -1.0418146 
0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 0.5951397 0.87051195 
0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 0.022678906 1.0503958 


==> figures/level/ws_fine/78.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 -0.3678552 0.48400372 
0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 0.47584498 0.30759707 
0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 0.3285601 -0.48174122 
-0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 -0.5157807 -0.3070631 
-1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 -1.0412781 -0.10545559 
0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 0.91684544 -0.49688235 
1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 1.0309674 0.101459086 
-0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 -0.95220894 0.48919007 
-0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 -0.7000068 1.0243467 
0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 0.98942554 0.69513315 
0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 0.65601414 -1.0113957 
-1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 -1.0049456 -0.6978193 
-0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 -0.48911294 -0.9084905 
0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 0.082257666 -1.017352 
0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 0.4581922 0.93141335 
-0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 -0.117754996 1.0284228 


==> figures/level/ws_fine/79.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 -0.37292808 0.5159838 
0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 0.54489726 0.23655027 
0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 0.33943978 -0.508997 
-0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 -0.5812452 -0.24043253 
-1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 -1.0633326 -0.019612728 
0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 0.8879271 -0.5689003 
1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 1.0403249 0.021167701 
-0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 -0.90922755 0.57326734 
-0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 -0.576719 1.0626855 
1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 1.0336912 0.6233967 
0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 0.54812044 -1.0773728 
-1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 -1.0529668 -0.6258252 
-0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 -0.54430485 -0.85633254 
0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 0.0003454583 -1.023295 
0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 0.52327573 0.8581166 
-0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 -0.019894764 1.0113333 


==> figures/level/ws_fine/8.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 -0.21730863 0.36962578 
0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 0.3732051 0.21966808 
0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 0.21565573 -0.36967012 
-0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 -0.36510834 -0.21943805 
-1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 -1.0075371 -0.049963847 
0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 0.8559834 -0.52984124 
1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 1.0052092 0.049314506 
-0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 -0.852602 0.5256362 
-0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 -0.6769696 1.1496866 
1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 1.154027 0.6794863 
0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 0.68812186 -1.1511477 
-1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 -1.1510744 -0.6870351 
-0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 -0.5248488 -0.8585867 
0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 0.05260258 -1.0064774 
0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 0.5267725 0.85563827 
-0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 -0.046309847 1.0037377 


==> figures/level/ws_fine/80.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 -0.41801277 0.48980305 
0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 0.570498 0.2401145 
0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 0.40033758 -0.45820463 
-0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 -0.5791725 -0.25135934 
-1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 -1.0815737 -0.07198591 
0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 0.92163825 -0.5326285 
1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 1.0659502 0.07876474 
-0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 -0.9506206 0.5338346 
-0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 -0.60800195 1.0657881 
0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 0.969304 0.6798545 
0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 0.56163156 -1.0522945 
-1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 -1.0009006 -0.6724468 
-0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 -0.50718653 -0.86161846 
0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 0.040900692 -0.99926007 
0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 0.47922134 0.8816296 
-0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 -0.07100097 0.9991696 


==> figures/level/ws_fine/81.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 -0.47230333 0.44338065 
0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 0.5876036 0.24823171 
0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 0.4518951 -0.44477093 
-0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 -0.62916464 -0.2507199 
-1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 -1.0833642 -0.13209271 
0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 0.9451409 -0.4885904 
1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 1.0738623 0.13620597 
-0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 -0.9841072 0.49982578 
-0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 -0.6302135 1.0320029 
0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 0.91315436 0.7665414 
0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 0.59484094 -1.0413519 
-0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 -0.9377132 -0.75138444 
-0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 -0.4452693 -0.8893751 
0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 0.08170296 -0.9670659 
0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 0.4122553 0.8732437 
-0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 -0.113129616 0.97842836 


==> figures/level/ws_fine/82.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 -0.44064093 0.5157383 
0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 0.6495496 0.13624701 
0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 0.42790532 -0.5036007 
-0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 -0.6708459 -0.13089664 
-1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 -1.0934398 0.039936263 
0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 0.8936113 -0.6611638 
1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 1.0921131 -0.03210893 
-0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 -0.8942508 0.6657564 
-0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 -0.42764795 1.1147285 
1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 1.0114244 0.6303962 
0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 0.42075413 -1.1052115 
-1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 -1.0175759 -0.60236907 
-0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 -0.5601926 -0.76966393 
-0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 -0.057429314 -0.9559588 
0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 0.55141294 0.78196985 
0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 0.040318802 0.9709348 


==> figures/level/ws_fine/83.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 -0.5288426 0.444595 
0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 0.6387473 0.20217937 
0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 0.51949036 -0.44597137 
-0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 -0.64150935 -0.21296662 
-1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 -1.0982928 -0.11202238 
0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 0.96029633 -0.5402628 
1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 1.1076983 0.11654264 
-0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 -0.96305275 0.522093 
-0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 -0.54552984 1.0471159 
0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 0.8898408 0.75087684 
0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 0.53397864 -1.053663 
-0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 -0.9203264 -0.7616054 
-0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 -0.45977977 -0.8624622 
0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 0.062176686 -0.94983846 
0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 0.42315805 0.84155095 
-0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 -0.088247925 0.972744 


==> figures/level/ws_fine/84.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 -0.5450984 0.45382094 
0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 0.6620514 0.20210303 
0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 0.53807396 -0.44341993 
-0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 -0.68155324 -0.18313389 
-1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 -1.0923193 -0.11445493 
0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 0.96074414 -0.5476613 
1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 1.0895413 0.12344088 
-0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 -0.9695829 0.55000186 
-0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 -0.5358447 1.0627867 
0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 0.8971254 0.75174063 
0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 0.5062899 -1.0530168 
-0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 -0.91132444 -0.75177854 
-0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 -0.4616528 -0.8335567 
0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 0.055704143 -0.94556993 
0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 0.43556866 0.84986466 
-0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 -0.067761175 0.9435182 


==> figures/level/ws_fine/85.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 -0.5349168 0.4649476 
0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 0.6766422 0.1733695 
0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 0.5194585 -0.45376644 
-0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 -0.7133331 -0.16754389 
-1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 -1.1049143 -0.090676524 
0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 0.94089854 -0.57958895 
1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 1.1072527 0.08357025 
-0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 -0.94987816 0.58165705 
-0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 -0.47400898 1.0547284 
0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 0.91295296 0.72187245 
0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 0.47926375 -1.0515729 
-0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 -0.9171944 -0.7322135 
-0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 -0.4773754 -0.8276961 
0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 0.03152396 -0.95018494 
0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 0.4828686 0.83449 
-0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 -0.025392154 0.9600409 


==> figures/level/ws_fine/86.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 -0.5368555 0.463796 
0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 0.7327029 0.14076616 
0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 0.55645263 -0.48529184 
-0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 -0.71299326 -0.15715866 
-1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 -1.090681 -0.08440728 
0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 0.9532077 -0.60946757 
1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 1.1159399 0.06354265 
-0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 -0.93033606 0.5916752 
-0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 -0.42720008 1.042702 
0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 0.9083533 0.70761687 
0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 0.44599268 -1.0612255 
-0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 -0.89688605 -0.723417 
-0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 -0.47985652 -0.82856965 
0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 0.026498165 -0.96915966 
0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 0.49457586 0.82539785 
-0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 -0.010232372 0.9428257 


==> figures/level/ws_fine/87.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 -0.6162207 0.42164445 
0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 0.71568704 0.19268352 
0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 0.61800927 -0.42953613 
-0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 -0.74359643 -0.18957932 
-1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 -1.1070652 -0.16524403 
0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 0.9746142 -0.53767234 
1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 1.1020247 0.16302438 
-0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 -0.9802254 0.5358813 
-0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 -0.52951443 1.0157688 
0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 0.8107872 0.77098525 
0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 0.49986967 -1.0238589 
-0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 -0.8461581 -0.7760802 
-0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 -0.43750125 -0.8274558 
0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 0.06788269 -0.96007013 
0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 0.39252645 0.8482895 
-0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 -0.10893877 0.9426294 


==> figures/level/ws_fine/88.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 -0.6165767 0.43797356 
0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 0.76224905 0.12211757 
0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 0.62171924 -0.47751892 
-0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 -0.75265276 -0.17309672 
-1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 -1.1025461 -0.14411053 
0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 0.96455616 -0.5875005 
1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 1.1136497 0.10071489 
-0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 -0.93112797 0.54946226 
-0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 -0.46992016 1.0143601 
0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 0.8649407 0.7154868 
0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 0.45633 -1.0343964 
-0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 -0.84541297 -0.7438416 
-0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 -0.4465015 -0.86087686 
0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 0.04758047 -0.9393328 
0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 0.44593787 0.8385782 
-0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 -0.042078115 0.9512844 


==> figures/level/ws_fine/89.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 -0.64992046 0.42364144 
0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 0.7976435 0.10709396 
0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 0.67678154 -0.41726366 
-0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 -0.7779823 -0.10679321 
-1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 -1.1009254 -0.17326523 
0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 0.9269812 -0.63208085 
1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 1.0912006 0.1702198 
-0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 -0.9375679 0.6364326 
-0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 -0.42845178 0.9881072 
0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 0.8364236 0.7160642 
0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 0.44273752 -1.0033303 
-0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 -0.8372862 -0.713742 
-0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 -0.44538668 -0.8375826 
0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 0.044053245 -0.97744894 
0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 0.45879382 0.8500965 
-0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 -0.02142713 0.9595064 


==> figures/level/ws_fine/9.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 -0.21416143 0.37856284 
0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 0.37244844 0.21681401 
0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 0.22003575 -0.37001282 
-0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 -0.3647986 -0.21447983 
-1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 -1.0028219 -0.03779214 
0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 0.85169065 -0.52957225 
1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 1.0088493 0.040407993 
-0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 -0.85038215 0.53806627 
-0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 -0.6656625 1.155578 
1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 1.1595476 0.67314535 
0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 0.6750892 -1.1490943 
-1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 -1.1611873 -0.6712727 
-0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 -0.5351594 -0.8494663 
0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 0.041753095 -1.0054125 
0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 0.54261863 0.85332084 
-0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 -0.03941873 1.0098099 


==> figures/level/ws_fine/90.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 -0.9171184 0.39529335 
1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 1.0019946 0.010349684 
0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 0.9094067 -0.39988586 
-0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 -0.97853756 -0.0234799 
-0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 -0.96951914 -0.38190684 
0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 0.7345046 -0.71491 
0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 0.9337893 0.36591756 
-0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 -0.724682 0.70309585 
-0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 -0.36153838 0.89485323 
0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 0.711132 0.70548385 
0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 0.35746586 -0.9186039 
-0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 -0.70249504 -0.7178624 
-0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 -0.4223643 -0.9147728 
0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 0.008155569 -1.0256023 
0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 0.41164938 0.88201076 
-0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 -0.007040162 0.9807326 


==> figures/level/ws_fine/91.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 -0.8732701 0.41960707 
0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 0.9985139 -0.017302994 
0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 0.9076925 -0.44397694 
-0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 -0.9685889 0.0004049582 
-0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 -0.93122405 -0.34909704 
0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 0.7073286 -0.75049525 
0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 0.9467038 0.3434318 
-0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 -0.6798408 0.7084431 
-0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 -0.32708967 0.9256533 
0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 0.7374361 0.6972194 
0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 0.33941552 -0.94183683 
-0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 -0.70017403 -0.694596 
-0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 -0.43794367 -0.923567 
-0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 -0.00738972 -1.0221006 
0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 0.44650552 0.908938 
0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 0.027471272 0.99469715 


==> figures/level/ws_fine/92.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 -0.91531605 0.4499285 
0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 0.99246323 -0.040342357 
0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 0.8692699 -0.4472882 
-1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 -1.0335062 0.02036595 
-0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 -0.94699466 -0.3265722 
0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 0.66935754 -0.74994916 
0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 0.9542172 0.32975537 
-0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 -0.6747526 0.70650065 
-0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 -0.33259052 0.9513487 
0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 0.7265302 0.69013345 
0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 0.29518995 -0.9302372 
-0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 -0.7406667 -0.6813172 
-0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 -0.4551813 -0.8680653 
-0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 -0.051921986 -0.9856845 
0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 0.45741552 0.9176463 
0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 0.019591955 0.99475354 


==> figures/level/ws_fine/93.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 -0.9343771 0.33804464 
0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 0.9916079 0.100118525 
0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 0.95053566 -0.34964076 
-0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 -0.9934954 -0.09268357 
-0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 -0.8743173 -0.42992392 
0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 0.78579235 -0.6598197 
0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 0.902546 0.44966325 
-0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 -0.766046 0.6383202 
-0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 -0.41329232 0.8805325 
0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 0.63786656 0.76135206 
0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 0.44163647 -0.88825005 
-0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 -0.6303608 -0.793641 
-0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 -0.32983947 -0.9270451 
0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 0.113673426 -1.0154974 
0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 0.33472097 0.9375463 
-0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 -0.09601819 1.0140306 


==> figures/level/ws_fine/94.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 -0.9009426 0.39292106 
0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 0.991038 0.027210083 
0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 0.92264646 -0.4189811 
-1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 -1.0008842 -0.04633231 
-0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 -0.88520706 -0.3813517 
0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 0.7164291 -0.70016843 
0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 0.94206166 0.36143357 
-0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 -0.722649 0.69156575 
-0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 -0.36844462 0.92948663 
0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 0.72686285 0.73344547 
0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 0.37602103 -0.93046963 
-0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 -0.6921844 -0.7367085 
-0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 -0.39299983 -0.9143985 
0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 0.061353415 -1.0032245 
0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 0.4320805 0.90134513 
-0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 -0.017472822 0.98688596 


==> figures/level/ws_fine/95.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 -0.92909724 0.47800088 
0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 0.9902775 -0.011685904 
0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 0.9009067 -0.4453902 
-1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 -1.000379 -0.0033546488 
-0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 -0.9349541 -0.31501275 
0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 0.68414754 -0.70956343 
0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 0.9628958 0.33008924 
-0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 -0.7028762 0.7149868 
-0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 -0.3257605 0.94086325 
0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 0.7251325 0.68590426 
0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 0.32043928 -0.9431392 
-0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 -0.72796345 -0.6740557 
-0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 -0.4632084 -0.8774093 
-0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 -0.010580298 -0.9954113 
0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 0.45119905 0.88353044 
-0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 -0.004869743 1.0033735 


==> figures/level/ws_fine/96.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 -0.8846785 0.50927687 
1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 1.0103574 -0.06512153 
0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 0.8738322 -0.5045896 
-0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 -0.98461604 0.015514602 
-0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 -0.9518711 -0.31197274 
0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 0.65613633 -0.75241446 
0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 0.97469735 0.27407467 
-0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 -0.649665 0.75224537 
-0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 -0.2884095 0.9553188 
0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 0.7568279 0.63787067 
0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 0.28824988 -0.952219 
-0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 -0.74067044 -0.6708311 
-0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 -0.47518802 -0.8825693 
-0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 -0.024327705 -0.99472606 
0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 0.51111555 0.84585387 
0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 0.037787437 0.9975279 


==> figures/level/ws_fine/97.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 -0.87172467 0.4356148 
1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 1.0092962 0.028621187 
0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 0.9495416 -0.43647516 
-0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 -0.98023784 -0.047415238 
-0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 -0.9215787 -0.35523897 
0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 0.7251414 -0.6848139 
0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 0.9375057 0.34163448 
-0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 -0.73155653 0.73053885 
-0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 -0.31805417 0.95648396 
0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 0.7127354 0.70003825 
0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 0.3642797 -0.91535574 
-0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 -0.6854471 -0.7161788 
-0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 -0.3989905 -0.91724813 
0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 0.04854846 -1.0067669 
0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 0.4660489 0.8719189 
-0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 -0.0067895134 0.9896629 


==> figures/level/ws_fine/98.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 -0.69756097 0.669895 
1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 1.0068184 -0.011922375 
0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 0.90566367 -0.51517135 
-0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 -0.96990913 -0.28093654 
-1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 -1.0151604 -0.030967303 
0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 0.66299677 -0.74948055 
0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 0.9472735 0.31316003 
-0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 -0.87288696 0.45154154 
-0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 -0.31916642 0.94899696 
0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 0.69397557 0.69113773 
0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 0.3154917 -0.9808643 
-0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 -0.73181003 -0.7074458 
-0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 -0.4979327 -0.8472932 
-0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 -0.013305373 -0.9813595 
0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 0.44450158 0.887273 
-0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 -0.08628689 0.9852793 


==> figures/level/ws_fine/99.txt <==
1.0I 1.0Q 1.2892727851867676I 1.2892727851867676Q 1.662224292755127I 1.662224292755127Q 2.1430606842041016I 2.1430606842041016Q 2.7629899978637695I 2.7629899978637695Q 3.5622479915618896I 3.5622479915618896Q 4.592709064483643I 4.592709064483643Q 5.921255588531494I 5.921255588531494Q 7.634113311767578I 7.634113311767578Q 9.84245491027832I 9.84245491027832Q 12.68960952758789I 12.68960952758789Q 16.36037254333496I 16.36037254333496Q 21.092979431152344I 21.092979431152344Q 27.194608688354492I 27.194608688354492Q 35.06126403808594I 35.06126403808594Q 45.203529357910156I 45.203529357910156Q 58.27968978881836I 58.27968978881836Q 75.138427734375I 75.138427734375Q 96.8739242553711I 96.8739242553711Q 124.89689636230469I 124.89689636230469Q 161.0261993408203I 161.0261993408203Q 207.6067352294922I 207.6067352294922Q 267.6617736816406I 267.6617736816406Q 345.0890808105469I 345.0890808105469Q 444.91400146484375I 444.91400146484375Q 573.6153564453125I 573.6153564453125Q 739.5466918945312I 739.5466918945312Q 953.4776611328125I 953.4776611328125Q 1229.2923583984375I 1229.2923583984375Q 1584.893310546875I 1584.893310546875Q 
-0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 -0.8771948 0.4838245 
1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 1.0410966 0.07527653 
0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 0.88193095 -0.51189697 
-0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 -0.9975654 -0.075061426 
-0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 -0.89289755 -0.37544546 
0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 0.7061412 -0.7039351 
0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 0.9505962 0.32174775 
-0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 -0.67224383 0.7233511 
-0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 -0.2949777 0.94944805 
0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 0.7459502 0.719595 
0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 0.3502817 -0.9101747 
-0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 -0.6380741 -0.7257422 
-0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 -0.44399092 -0.8899148 
0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 0.16620645 -0.98822427 
0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 0.49330395 0.88208014 
-0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 -0.0640259 0.9925302 


==> figures/mimo/SNRsweep_BER.txt <==
SNR BERmimo0 BERmimo1 
1.0 0.17662999999999995 0.303115 
1.289272665977478 0.146445 0.23435499999999998 
1.6622241735458374 0.12195 0.17294499999999996 
2.1430606842041016 0.09683499999999995 0.12546000000000002 
2.7629897594451904 0.07737499999999997 0.09247500000000003 
3.562248468399048 0.06293500000000002 0.06930000000000003 
4.592709064483643 0.048545000000000005 0.053964999999999985 
5.921255111694336 0.03947500000000004 0.04202499999999998 
7.634113311767578 0.03187499999999999 0.03360999999999997 
9.842453002929688 0.025040000000000007 0.027014999999999956 
12.689608573913574 0.019535000000000025 0.020884999999999987 
16.360366821289062 0.015044999999999975 0.016784999999999994 
21.092981338500977 0.012055000000000038 0.013054999999999983 
27.194612503051758 0.009075 0.010264999999999969 
35.0612678527832 0.0070149999999999935 0.00795499999999999 
45.203529357910156 0.005589999999999984 0.006230000000000013 
58.279701232910156 0.003990000000000049 0.0046800000000000175 
75.13842010498047 0.0037249999999999783 0.003720000000000001 
96.8739013671875 0.0026149999999999785 0.002904999999999991 
124.89688873291016 0.0022199999999999998 0.0024599999999999622 
161.0261993408203 0.0016100000000000003 0.0019500000000000073 
207.6066131591797 0.0012549999999999506 0.0014000000000000123 
267.66162109375 0.0008750000000000147 0.0009750000000000036 
345.08892822265625 0.0007150000000000212 0.0007699999999999929 
444.9137878417969 0.0006499999999999839 0.0006899999999999684 
573.6151733398438 0.00039999999999995595 0.0005849999999999467 
739.5467529296875 0.00036999999999998145 0.0003249999999999642 
953.4776611328125 0.0003350000000000297 0.00031000000000003247 
1229.292236328125 0.00019999999999997797 0.00020999999999998797 
1584.893310546875 0.00017000000000000348 0.00017000000000000348 


==> figures/mimo/beampattern_n.txt <==
angles Ephi0 Ephi1 sum 
-180.0 0.8293752900761946 0.5529371628882778 1.3813415389475399 
-179.0 0.5463959216205531 0.8651291663727594 1.4109937123009515 
-178.0 0.3212035919529021 1.1959438090591028 1.517317470260405 
-177.00000000000006 0.152375354711404 1.4846679516765062 1.6378698301076409 
-176.00000000000006 0.043785882746365676 1.6722634834923529 1.7172438176061493 
-175.00000000000006 0.00833079635441427 1.7190961621248348 1.7286361013965021 
-174.00000000000006 0.06074141332026163 1.6165357808619982 1.6782722065957945 
-173.00000000000006 0.20559282825186992 1.38857642821893 1.5949455004003585 
-172.0000000000001 0.4294741697643008 1.083517844830406 1.513735479053878 
-171.0000000000001 0.7029085737656597 0.7592769499187333 1.4631349704698404 
-170.0000000000001 0.9906647130666262 0.467733623875934 1.4596837514377046 
-169.0000000000001 1.2634867801588643 0.24315691786291443 1.5081875487081595 
-168.00000000000014 1.50371371324423 0.09763672892983111 1.6028798105953204 
-167.00000000000017 1.701901135302088 0.02361923184424799 1.7266788767963985 
-166.00000000000017 1.8480424396910438 0.0012778837103343498 1.8498205653085513 
-165.00000000000017 1.9248507462818532 0.007335910229107989 1.9319291642550347 
-164.00000000000017 1.9092484792559858 0.02225669682652809 1.9306123738982346 
-163.0000000000002 1.782645277515515 0.034027831690891464 1.8154308926552558 
-162.0000000000002 1.544438505687453 0.03837654765612539 1.5815569414282247 
-161.00000000000023 1.220393372684466 0.0365052243314193 1.25588809025638 
-160.00000000000023 0.8598859033669084 0.03195554882218872 0.8912008359836701 
-159.00000000000023 0.5219800155934562 0.027999663452990122 0.5496857670143915 
-158.00000000000026 0.2563880860371334 0.02629692516449098 0.2826202337790075 
-157.00000000000026 0.08807844014145987 0.026824894033896058 0.11492943364051295 
-156.00000000000026 0.012299744527575986 0.028594625848285992 0.04091327130362768 
-155.00000000000028 0.0014490067220292921 0.03051870817684214 0.03194753857737037 
-154.00000000000028 0.01957139873176823 0.031963471351996633 0.051499298014440927 
-153.0000000000003 0.037256299158013026 0.0328252264412931 0.07007727310375751 
-152.0000000000003 0.04050811918909261 0.03325246675251052 0.07382393627974128 
-151.0000000000003 0.030928073828017988 0.033280230040925944 0.06434689696935743 
-150.00000000000034 0.018986235525461928 0.03262586618870147 0.051806984878385094 
-149.00000000000034 0.01502706926964998 0.03076651314372908 0.04601539797940881 
-148.00000000000037 0.022809759799453044 0.02725954356114516 0.05029652132840763 
-147.00000000000037 0.03822345430966254 0.022151343617896176 0.06060283995710784 
-146.0000000000004 0.05278412231694899 0.016285514792332534 0.06930589067675713 
-145.0000000000004 0.05922431660908273 0.011367295163759155 0.07083903519285237 
-144.00000000000043 0.05589408115426056 0.00973591617700244 0.065867617594296 
-143.00000000000043 0.04777969563968361 0.013899225488496406 0.06184892845157141 
-142.00000000000043 0.04391010478637274 0.02595978500150548 0.06987823462703804 
-141.00000000000045 0.0526958872838434 0.04708945650107031 0.09951741023855926 
-140.00000000000045 0.07755261851799508 0.0771890087174857 0.15408903286823636 
-139.00000000000048 0.11479852233391658 0.11481343685200746 0.22850281167880923 
-138.00000000000048 0.15463541109506207 0.15737261094235322 0.3104320509430228 
-137.00000000000048 0.18465809650488074 0.20155096158050004 0.3842308144931851 
-136.0000000000005 0.19438296013928394 0.2438446646963864 0.43598445278074544 
-135.0000000000005 0.17905312223297196 0.2810980945349485 0.45783666584047955 
-134.0000000000005 0.1414313538775012 0.3109331275024268 0.4502011090151413 
-133.00000000000054 0.09114168149725291 0.3319986729546907 0.4213477559844422 
-132.00000000000054 0.04198837838958634 0.344013129175709 0.38476572936741643 
-131.00000000000054 0.008262424894673907 0.34761786307263104 0.3553297688560019 
-130.00000000000057 0.0012028774080797622 0.3440954954562608 0.3454897132077565 
-129.00000000000057 0.026550771135397867 0.33502648836650406 0.36249198632810686 
-128.00000000000057 0.08367123613138194 0.3219594002681452 0.4071821836735516 
-127.0000000000006 0.166216652780042 0.30615644060626224 0.4744217594645202 
-126.0000000000006 0.26391592643050105 0.28845184228234727 0.5547405864419046 
-125.00000000000063 0.364883713518649 0.2692326654555603 0.6366286313967888 
-124.00000000000063 0.45785149367389055 0.2485262373808753 0.708853160392802 
-123.00000000000065 0.5338757606788747 0.22616020739531786 0.7623233975030104 
-122.00000000000065 0.5872988957175667 0.20195252794949783 0.7912363665239238 
-121.00000000000068 0.6159521447021186 0.17588955957727934 0.7934524153679738 
-120.00000000000068 0.6207478050871983 0.1482590292544324 0.7702150374297105 
-119.00000000000068 0.6048888837894475 0.11971771112384123 0.7254237162949096 
-118.0000000000007 0.5729338944240344 0.0912881362563383 0.6646921408117519 
-117.00000000000071 0.5299124539640996 0.06429150942868996 0.5943947759724852 
-116.00000000000072 0.4806194781212528 0.040233356293900256 0.5208460643710845 
-115.00000000000072 0.4291448458615724 0.020663355491656495 0.44969038870806965 
-114.00000000000075 0.3786370038152313 0.007031422405390723 0.3855230494030434 
-113.00000000000075 0.3312605028070589 0.0005592259627689196 0.3317211144287837 
-112.00000000000078 0.2882894264788276 0.002141156001744041 0.2904398165653358 
-111.00000000000078 0.2502771922960825 0.012282616909165154 0.26272259962972655 
-110.00000000000078 0.21725248767053498 0.031077541240819004 0.24867628272124223 
-109.00000000000081 0.1889054230643082 0.058222022381724366 0.24767220849120017 
-108.00000000000081 0.164742845985049 0.09305742410224067 0.2585456295437899 
-107.00000000000082 0.14420433041831884 0.13463436725003705 0.2797762549924291 
-106.00000000000084 0.12673935916235193 0.1817884881568801 0.30964141559278036 
-105.00000000000085 0.11185154732695182 0.2332195109979536 0.3463393073008587 
-104.00000000000085 0.09911801587209287 0.2875666043155343 0.388083470474053 
-103.00000000000087 0.08819211176383929 0.34347482848766464 0.4331715838536408 
-102.00000000000088 0.07879648529989651 0.3996494074419271 0.48003238320807895 
-101.00000000000088 0.07071181001522758 0.4548963363049108 0.5272545538999964 
-100.00000000000091 0.06376467459911707 0.508149316398211 0.5736011553502803 
-99.00000000000091 0.057816679975447566 0.5584841193430731 0.6180127352159834 
-98.00000000000094 0.052755656417501275 0.6051222159452109 0.6596018946235288 
-97.00000000000094 0.04848917811141111 0.6474259001040703 0.6976417135309175 
-96.00000000000094 0.04494013522938551 0.6848872557242855 0.731550139102236 
-95.00000000000097 0.042043941557661835 0.7171132276329566 0.7608721669323737 
-94.00000000000097 0.03974692569067908 0.7438088359144054 0.785261391424498 
-93.00000000000098 0.03800550713784253 0.7647602773950384 0.8044622589393398 
-92.000000000001 0.03678584603205361 0.7798193353161071 0.8182941227444318 
-91.00000000000101 0.03606374549072492 0.7888902010244518 0.8266379734625341 
-90.00000000000101 0.03582466294458935 0.7919195185359541 0.8294265048079767 
-89.00000000000104 0.03606374549072429 0.7888902010244605 0.8266379734625345 
-88.00000000000104 0.03678584603205274 0.7798193353161318 0.8182941227444321 
-87.00000000000104 0.03800550713783834 0.7647602773950775 0.8044622589393415 
-86.00000000000107 0.03974692569067634 0.7438088359144529 0.7852613914244995 
-85.00000000000107 0.042043941557655666 0.7171132276330202 0.7608721669323875 
-84.0000000000011 0.04494013522937844 0.6848872557243519 0.731550139102243 
-83.0000000000011 0.048489178111402985 0.6474259001041491 0.6976417135309232 
-82.00000000000111 0.05275565641749243 0.6051222159453031 0.6596018946244454 
-81.00000000000112 0.05781667997543593 0.5584841193431727 0.6180127352160016 
-80.00000000000114 0.06376467459910361 0.5081493163983172 0.573601155350288 
-79.00000000000114 0.07071181001521182 0.45489633630502235 0.5272545539002285 
-78.00000000000115 0.07879648529987925 0.3996494074420382 0.4800323832081037 
-77.00000000000117 0.08819211176381793 0.343474828487781 0.43317158385367177 
-76.00000000000117 0.09911801587207131 0.28756660431564685 0.3880834704740659 
-75.00000000000118 0.11185154732692412 0.2332195109980632 0.34633930730099766 
-74.0000000000012 0.12673935916231885 0.1817884881569826 0.30964141559282377 
-73.00000000000121 0.14420433041827865 0.13463436725012723 0.27977625499257286 
-72.00000000000122 0.16474284598500305 0.09305742410231958 0.25854562954379845 
-71.00000000000124 0.18890542306425498 0.05822202238178881 0.24767220849120972 
-70.00000000000125 0.21725248767047242 0.03107754124086576 0.24867628272124176 
-69.00000000000126 0.25027719229600837 0.0122826169091948 0.2627225996295919 
-68.00000000000126 0.2882894264787498 0.002141156001755743 0.2904398165652921 
-67.00000000000128 0.3312605028069636 0.0005592259627637793 0.33172111442874913 
-66.0000000000013 0.3786370038151354 0.007031422405369827 0.38552304940300697 
-65.0000000000013 0.42914484586146795 0.020663355491622765 0.4496903887079596 
-64.00000000000131 0.48061947812115163 0.040233356293855035 0.5208460643707795 
-63.00000000000132 0.5299124539640007 0.06429150942863658 0.5943947759724554 
-62.000000000001336 0.5729338944239591 0.0912881362562809 0.6646921408117201 
-61.00000000000135 0.6048888837893954 0.11971771112378177 0.7254237162948516 
-60.00000000000135 0.6207478050871845 0.14825902925437542 0.770215037429708 
-59.000000000001364 0.6159521447021518 0.17588955957722524 0.7934524153679615 
-58.00000000000138 0.5872988957176468 0.2019525279494469 0.7912363665239336 
-57.00000000000139 0.5338757606790054 0.22616020739527223 0.762323397503061 
-56.0000000000014 0.45785149367406586 0.24852623738083338 0.7088531603928577 
-55.000000000001414 0.3648837135188498 0.2692326654555187 0.636628631396814 
-54.00000000000143 0.2639159264307067 0.28845184228230925 0.5547405864419361 
-53.00000000000144 0.1662166527802283 0.3061564406062282 0.4744217594645515 
-52.00000000000145 0.08367123613152627 0.32195940026811554 0.40718218367394327 
-51.00000000000146 0.026550771135482938 0.33502648836648313 0.36249198632822316 
-50.00000000000147 0.0012028774080974091 0.3440954954562485 0.345489713207451 
-49.00000000000148 0.008262424894629618 0.34761786307263043 0.35532976885602 
-48.00000000000149 0.04198837838949748 0.3440131291757231 0.3847657293674056 
-47.000000000001506 0.09114168149714766 0.33199867295472313 0.42134775598439655 
-46.00000000000152 0.14143135387740807 0.3109331275024784 0.45020110901511873 
-45.00000000000153 0.17905312223291625 0.28109809453501744 0.4578366658404797 
-44.000000000001535 0.19438296013927894 0.24384466469646865 0.43598445278077524 
-43.00000000000155 0.18465809650492404 0.20155096158058852 0.38423081449346513 
-42.000000000001556 0.1546354110951365 0.15737261094244243 0.3104320509431025 
-41.00000000000157 0.1147985223339982 0.1148134368520892 0.22850281167884692 
-40.000000000001585 0.07755261851806017 0.07718900871755476 0.15408903286826794 
-39.0000000000016 0.05269588728387749 0.047089456501122604 0.09951741023865486 
-38.000000000001606 0.04391010478637527 0.02595978500153841 0.06987823462710682 
-37.00000000000161 0.04777969563966808 0.01389922548851241 0.061848928451606174 
-36.00000000000163 0.05589408115424686 0.009735916177004105 0.06586761759434377 
-35.00000000000164 0.0592243166090856 0.01136729516375163 0.07083903519285209 
-34.00000000000165 0.052784122316972215 0.01628551479232086 0.06930589067676021 
-33.00000000000166 0.038223454309695946 0.02215134361788451 0.06060283995711181 
-32.00000000000168 0.022809759799479135 0.02725954356113606 0.0502965213284236 
-31.000000000001688 0.01502706926965422 0.030766513143723858 0.04601539797941938 
-30.000000000001698 0.01898623552544273 0.03262586618869937 0.05180698487834492 
-29.000000000001705 0.03092807382799191 0.03328023004092532 0.06434689696935303 
-28.00000000000172 0.040508119189083626 0.033252466752510916 0.07382393627974018 
-27.00000000000173 0.03725629915803602 0.03282522644129423 0.07007727310376162 
-26.00000000000174 0.019571398731812257 0.031963471351999076 0.051499298014494974 
-25.00000000000175 0.0014490067220485957 0.030518708176845575 0.031947538577392826 
-24.000000000001766 0.012299744527500251 0.028594625848290554 0.04091327130347062 
-23.000000000001776 0.08807844014121885 0.026824894033898622 0.1149294336400869 
-22.00000000000179 0.2563880860366891 0.026296925164489955 0.282620233778748 
-21.000000000001798 0.5219800155928306 0.02799966345298391 0.5496857670138956 
-20.00000000000181 0.8598859033661784 0.031955548822178895 0.8912008359828616 
-19.000000000001823 1.2203933726837528 0.03650522433141181 1.2558880902556369 
-18.000000000001833 1.5444385056868712 0.038376547656126775 1.5815569414277186 
-17.000000000001844 1.7826452775151402 0.03402783169090818 1.8154308926551228 
-16.000000000001855 1.909248479255846 0.02225669682655792 1.930612373898135 
-15.000000000001867 1.9248507462819227 0.0073359102291347 1.931929164255043 
-14.000000000001878 1.8480424396912762 0.001277883710325486 1.8498205653088833 
-13.000000000001888 1.7019011353024434 0.02361923184415805 1.7266788767964107 
-12.0000000000019 1.5037137132446765 0.09763672892961349 1.6028798105954178 
-11.000000000001913 1.2634867801593883 0.24315691786253854 1.5081875487081755 
-10.000000000001922 0.9906647130672029 0.4677336238754029 1.459683751439122 
-9.000000000001934 0.7029085737662409 0.7592769499180935 1.4631349704698313 
-8.000000000001945 0.4294741697648168 1.0835178448297478 1.5137354790538697 
-7.000000000001957 0.20559282825225195 1.38857642821837 1.5949455004003286 
-6.000000000001967 0.06074141332046285 1.6165357808616494 1.678272206595089 
-5.000000000001979 0.008330796354427468 1.7190961621247753 1.7286361013951173 
-4.00000000000199 0.04378588274621421 1.6722634834925998 1.7172438176061802 
-3.0000000000020015 0.15237535471111963 1.4846679516770072 1.6378698301077428 
-2.000000000002013 0.32120359195250253 1.1959438090597536 1.51731747026047 
-1.0000000000020242 0.5463959216200378 0.8651291663734302 1.4109937123010883 
-2.0355549961366507e-12 0.8293752900755638 0.5529371628888576 1.381341538947211 
0.9999999999979531 1.1636972282831404 0.3043595013835674 1.4671103363508258 
1.9999999999979419 1.5212294279285634 0.13815142342565107 1.6588867005630874 
2.9999999999979305 1.8484111418065037 0.04709201693173676 1.895591775228102 
3.999999999997919 2.0781234475807726 0.008501439057653725 2.0869824189594 
4.999999999997908 2.1532772219460945 0.00016005122952516396 2.1533633373861263 
5.999999999997897 2.0504643032261867 0.014412172291759697 2.0635430737534266 
6.999999999997885 1.7909593313593946 0.06395533531446644 1.851722572966771 
7.999999999997874 1.432895402074874 0.17639413937043952 1.6041647257764815 
8.999999999997863 1.0486848080529447 0.3795831691879085 1.4217608435227604 
9.99999999999785 0.699535095516392 0.683967138618978 1.3766381241284509 
10.999999999997842 0.41965488793363775 1.0697202264858876 1.4833147479292104 
11.99999999999783 0.21630492280015934 1.4847732097347197 1.6967290284913976 
12.999999999997817 0.08242272397259384 1.8555040281445834 1.9356635756096439 
13.999999999997806 0.011891121220774634 2.1067672347930673 2.118256529168791 
14.999999999997796 0.007349713253632594 2.1841684733150615 2.1923093259745663 
15.999999999997783 0.07632539146270019 2.0705655945616117 2.1480568123060344 
16.999999999997772 0.21936168797685526 1.7909921802970743 2.0112277169968817 
17.999999999997762 0.418858526896132 1.4045587175998044 1.8236756742892741 
18.99999999999775 0.6367200412318528 0.9865901285428589 1.6229985532663496 
19.999999999997737 0.823449828665667 0.6074813105714374 1.4303435645446045 
20.999999999997726 0.9345907304085064 0.31538245094690864 1.2494630559094044 
21.99999999999772 0.9463463164876165 0.12784531854601647 1.0740037492314085 
22.999999999997705 0.8628910960191959 0.03395162082771857 0.8970307061783687 
23.999999999997694 0.7124618624649464 0.004700162044500354 0.7176059726670759 
24.99999999999768 0.534953684786027 0.006927014448788293 0.5423736887776384 
25.99999999999767 0.3673493833508009 0.015519059522821115 0.3832178796198146 
26.99999999999766 0.23331989309401271 0.020073564368678545 0.25348881587221783 
27.999999999997648 0.1402953003095275 0.02468840358140909 0.16480876151189083 
28.999999999997634 0.08326367839665008 0.0421721261610786 0.1250344590421223 
29.999999999997627 0.05171072707414402 0.0857102451929055 0.13684624783222696 
30.999999999997616 0.035650477540572434 0.16143689368800607 0.1963656683354772 
31.999999999997602 0.028349522115325685 0.26451186570394947 0.2919904515210831 
32.99999999999759 0.025812173555039366 0.3796938627815574 0.40448450241840894 
33.99999999999758 0.0249093843058613 0.4857096872645737 0.5094884774506172 
34.99999999999757 0.022366459480956998 0.5615323273045724 0.5827729581474572 
35.999999999997556 0.015778149824989495 0.5923080185487923 0.6071492878118006 
36.99999999999754 0.006205673470734833 0.5730944791223795 0.5787693888901966 
37.999999999997534 0.0007009162004501295 0.50951289493678 0.5102780583131127 
38.99999999999753 0.012911344594128177 0.41548349343793683 0.42915130563264187 
39.99999999999751 0.06075486335851403 0.3090532628142855 0.37121972253394264 
40.9999999999975 0.16151890423362303 0.20772109282060164 0.3711290763742936 
41.999999999997485 0.3259448022501712 0.12458547557115666 0.4526119259492495 
42.99999999999748 0.553375894131192 0.06619839168018055 0.6215197413665038 
43.99999999999746 0.8297112961626009 0.03240349352146911 0.8636270304812225 
44.999999999997456 1.1289287744449066 0.01786926664364324 1.1476792302969123 
45.99999999999745 1.4177562128439274 0.014645439926611771 1.4325959062742122 
46.999999999997435 1.6621308263771706 0.014936515995320193 1.6766701633108667 
47.99999999999742 1.8336765652787772 0.013381651346093081 1.8462930900019054 
48.99999999999741 1.9146064697235992 0.00838071916970799 1.9221575538771998 
49.9999999999974 1.9000663285840251 0.002315492971169928 1.901811174111406 
50.999999999997385 1.797718237107912 0.0007944842905456719 1.7984863915615246 
51.99999999999738 1.6250586043920485 0.011240988682323354 1.6370193222670824 
52.99999999999737 1.4053996391255457 0.04122330384970698 1.4481809773672498 
53.99999999999736 1.163558042983647 0.09690278273364315 1.262835264887737 
54.99999999999734 0.9221352089261272 0.18187933419467764 1.1070833585870692 
55.99999999999733 0.6989478760177804 0.2965833683368127 0.9990994809365056 
56.99999999999732 0.5057996144247868 0.4382334096334277 0.9478664797783651 
57.99999999999731 0.3484709436549776 0.6012752536131231 0.9536051755400186 
58.99999999999729 0.22760561254946665 0.7781547240853658 1.0094284379312577 
59.99999999999728 0.14009455646618615 0.9602533564724336 1.10365274488703 
60.99999999999728 0.08058603644298316 1.138827855855848 1.2222385349969582 
61.999999999997264 0.042842158299842004 1.3058286596003823 1.3509565260965315 
62.99999999999725 0.020778073741633762 1.454518199227618 1.4770380330821269 
63.99999999999724 0.009128661210071462 1.5798550415972306 1.5902208460691394 
64.99999999999723 0.0037691559372121943 1.6786486382283492 1.6832219638067871 
65.99999999999721 0.0017643927624515128 1.749517000211405 1.7517439024801413 
66.9999999999972 0.0012388052863960386 1.7926953252350217 1.794154279608879 
67.9999999999972 0.001154122563443661 1.809748683814941 1.8109781757097545 
68.99999999999719 0.0010633697447134654 1.8032388120673886 1.8043214092093391 
69.99999999999717 0.0008867656601788433 1.7763867616223965 1.7773116414053034 
70.99999999999716 0.0007334509000632784 1.7327623406127435 1.733611873049372 
71.99999999999714 0.0007760266272773412 1.6760201191754933 1.6770329023818267 
72.99999999999714 0.0011737302778628163 1.609691765219007 1.61125025874696 
73.99999999999713 0.0020342750615300526 1.5370364586002736 1.539617389546418 
74.99999999999712 0.0034026886587496257 1.4609453970522783 1.4650595051730997 
75.9999999999971 0.0052664367698133695 1.3838928579477592 1.3900299160601144 
76.9999999999971 0.007568398930760569 1.3079245833051563 1.3165112899662834 
77.99999999999709 0.010221901827080715 1.2346739726057532 1.2460466078465995 
78.99999999999707 0.013124402504005886 1.1653972499253547 1.1797876528127904 
79.99999999999706 0.016168259615838555 1.1010200194192568 1.118551943449321 
80.99999999999704 0.019248270853133992 1.0421891173505993 1.0628817398685706 
81.99999999999704 0.02226635951714368 0.9893251787969921 1.0131009503587582 
82.99999999999702 0.025134093666297517 0.9426727137869465 0.9693674309987547 
83.99999999999702 0.027773757134888232 0.9023456493121168 0.9317193586378153 
84.999999999997 0.030118582906048085 0.868367209511696 0.9001151581689473 
85.99999999999699 0.03211259412401597 0.8407036798602991 0.874466969302517 
86.99999999999697 0.03371033277313415 0.8192920566313088 0.8546679262745924 
87.99999999999697 0.03487662056811279 0.8040618546093884 0.8406136596274906 
88.99999999999696 0.035586401800714804 0.794951471138133 0.8322184600881015 
89.99999999999694 0.03582466294458971 0.7919195185359597 0.8294265048079767 
90.99999999999694 0.03558640180071834 0.7949514711380984 0.8322184600880982 
91.99999999999692 0.034876620568118064 0.8040618546093116 0.8406136596274778 
92.99999999999692 0.03371033277314297 0.8192920566311915 0.8546679262730393 
93.99999999999689 0.03211259412402721 0.8407036798601473 0.8744669693025086 
94.99999999999689 0.030118582906061245 0.8683672095115056 0.9001151581689374 
95.99999999999689 0.02777375713490336 0.9023456493118877 0.931719358637637 
96.99999999999686 0.02513409366631455 0.9426727137866766 0.9693674309986677 
97.99999999999686 0.022266359517162135 0.9893251787966882 1.0131009503586856 
98.99999999999685 0.019248270853153077 1.042189117350261 1.0628817398685129 
99.99999999999685 0.016168259615857414 1.1010200194188797 1.1185519434491726 
100.99999999999682 0.013124402504024042 1.1653972499249456 1.1797876528127293 
101.99999999999682 0.010221901827098135 1.234673972605315 1.2460466078464878 
102.99999999999679 0.007568398930775545 1.3079245833047033 1.3165112899643678 
103.99999999999679 0.005266436769826108 1.3838928579472969 1.3900299160600613 
104.99999999999679 0.0034026886587595205 1.4609453970518054 1.4650595051726385 
105.99999999999676 0.0020342750615366368 1.537036458599816 1.5396173895462963 
106.99999999999676 0.0011737302778665087 1.609691765218579 1.611250258746896 
107.99999999999673 0.0007760266272786126 1.6760201191751156 1.6770329023818 
108.99999999999673 0.0007334509000626641 1.7327623406124302 1.7336118730491814 
109.99999999999672 0.0008867656601775825 1.7763867616221758 1.7773116414052883 
110.99999999999672 0.0010633697447126028 1.8032388120672846 1.8043214092092525 
111.99999999999669 0.0011541225634434417 1.809748683814968 1.8109781757090369 
112.99999999999669 0.0012388052863947173 1.7926953252352054 1.7941542796088983 
113.99999999999669 0.0017643927624452487 1.749517000211754 1.7517439024802846 
114.99999999999666 0.0037691559371920997 1.6786486382288652 1.683221963809809 
115.99999999999666 0.009128661210023056 1.5798550415979171 1.5902208460693152 
116.99999999999663 0.020778073741535452 1.4545181992284588 1.4770380330827158 
117.99999999999663 0.04284215829966468 1.3058286596013573 1.3509565260971332 
118.99999999999662 0.08058603644269235 1.1388278558569092 1.2222385349976617 
119.9999999999966 0.1400945564657436 0.9602533564735428 1.103652744887505 
120.9999999999966 0.22760561254883394 0.778154724086473 1.0094284379325855 
121.99999999999659 0.348470943654129 0.6012752536141718 0.9536051755400482 
122.99999999999658 0.5057996144237121 0.4382334096343676 0.9478664797783505 
123.99999999999656 0.6989478760165002 0.2965833683375998 0.9990994809361672 
124.99999999999656 0.9221352089246905 0.1818793341952893 1.1070833585862994 
125.99999999999653 1.16355804298215 0.09690278273407163 1.262835264887371 
126.99999999999653 1.4053996391241146 0.04122330384996373 1.448180977365354 
127.99999999999653 1.6250586043908228 0.011240988682439411 1.6370193222667577 
128.9999999999965 1.7977182371070461 0.0007944842905648799 1.7984863915613774 
129.9999999999965 1.900066328583653 0.0023154929711398466 1.901811174110046 
130.99999999999648 1.9146064697238019 0.00838071916966994 1.9221575538774363 
131.99999999999648 1.8336765652795615 0.01338165134607235 1.8462930900023626 
132.99999999999645 1.6621308263784622 0.014936515995320119 1.6766701633114371 
133.99999999999645 1.4177562128455872 0.014645439926609487 1.4325959062764435 
134.99999999999642 1.1289287744467364 0.017869266643597385 1.1476792302981964 
135.99999999999642 0.8297112961643922 0.03240349352132861 0.863627030482929 
136.99999999999642 0.5533758941327531 0.0661983916799019 0.6215197413679535 
137.9999999999964 0.32594480225137806 0.12458547557072043 0.4526119259502128 
138.9999999999964 0.16151890423442872 0.20772109282002693 0.37112907637475595 
139.9999999999964 0.060754863358952645 0.3090532628136352 0.3712197225334316 
140.99999999999636 0.012911344594292547 0.4154834934373058 0.4291513056321278 
141.99999999999636 0.0007009162004537274 0.5095128949362807 0.5102780583125935 
142.99999999999636 0.0062056734706780105 0.5730944791221136 0.5787693888898225 
143.99999999999633 0.01577814982493614 0.5923080185488263 0.6071492878118578 
144.99999999999633 0.02236645948093035 0.5615323273049087 0.5827729581477984 
145.99999999999633 0.024909384305854036 0.4857096872651501 0.5094884774508416 
146.9999999999963 0.025812173555032195 0.3796938627822566 0.40448450241908984 
147.9999999999963 0.02834952211529946 0.2645118657046359 0.2919904515219149 
148.99999999999628 0.035650477540506015 0.16143689368856357 0.19636566833581967 
149.99999999999628 0.051710727074007326 0.08571024519326893 0.13684624783246704 
150.99999999999625 0.08326367839638993 0.042172126161253994 0.1250344590420153 
151.99999999999625 0.1402953003090778 0.024688403581461307 0.16480876151164442 
152.99999999999625 0.23331989309332007 0.02007356436869638 0.25348881587124006 
153.99999999999622 0.3673493833498657 0.015519059522863754 0.3832178796189145 
154.99999999999622 0.5349536847849407 0.0069270144488400845 0.5423736887761826 
155.9999999999962 0.7124618624638999 0.0047001620444495325 0.7176059726666355 
156.9999999999962 0.8628910960184417 0.03395162082737668 0.8970307061779823 
157.99999999999616 0.9463463164873793 0.12784531854517966 1.0740037492309773 
158.99999999999616 0.9345907304088891 0.3153824509454404 1.249463055906798 
159.99999999999616 0.8234498286666145 0.6074813105693507 1.4303435645422644 
160.99999999999613 0.6367200412331423 0.9865901285403595 1.6229985532654025 
161.99999999999613 0.4188585268974537 1.4045587175972676 1.8236756742867766 
162.9999999999961 0.2193616879779314 1.7909921802949662 2.0112277169962782 
163.9999999999961 0.0763253914633556 2.070565594560364 2.1480568123056467 
164.9999999999961 0.007349713253822607 2.1841684733149456 2.1923093259754336 
165.99999999999608 0.011891121220538156 2.106767234794111 2.1182565291700985 
166.99999999999608 0.08242272397197087 1.8555040281465554 1.9356635756102536 
167.99999999999608 0.21630492279913802 1.4847732097372024 1.696729028493148 
168.99999999999605 0.41965488793216355 1.0697202264884027 1.4833147479294395 
169.99999999999605 0.6995350955144504 0.6839671386211252 1.376638124128899 
170.99999999999602 1.0486848080506532 0.3795831691894633 1.421760843522553 
171.99999999999602 1.4328954020725329 0.17639413937138132 1.6041647257775842 
172.99999999999602 1.7909593313574357 0.06395533531492982 1.8517225729658244 
173.99999999999602 2.050464303225035 0.014412172291931964 2.0635430737510165 
174.99999999999596 2.1532772219460106 0.00016005122954072405 2.1533633373833148 
175.99999999999596 2.0781234475817496 0.008501439057527727 2.086982418962251 
176.99999999999596 1.8484111418082751 0.04709201693136672 1.8955917752309361 
177.99999999999596 1.521229427930722 0.1381514234248829 1.6588867005651269 
178.99999999999596 1.1636972282852975 0.30435950138229484 1.4671103363530047 

